An Extended Kuramoto Model for Frequency and Phase Synchronization in Delay-Free Networks with Finite Number of Agents

Due to its description of a synchronization between oscillators, the Kuramoto model is an ideal choice for a synchronisation algorithm in networked systems. This requires to achieve not only a frequency synchronization but also a phase synchronization - something the standard Kuramoto model can not provide for a finite number of agents. In this case, a remaining phase difference is necessary to offset differences of the natural frequencies. Setting the Kuramoto model into the context of dynamic consensus and making use of the $n$th order discrete average consensus algorithm, this paper extends the standard Kuramoto model in such a way that frequency and phase synchronization are separated. This in turn leads to an algorithm achieve the required frequency and phase synchronization also for a finite number of agents. Simulations show the viability of this extended Kuramoto model.

==> Data/Bound_Simple.txt <==
0	0.1528	-0.1528
0.2	0.1528	-0.1528
0.4	0.1528	-0.1528
0.6	0.1528	-0.1528
0.8	0.1528	-0.1528
1	0.1528	-0.1528
1.2	0.1528	-0.1528
1.4	0.1528	-0.1528
1.6	0.1528	-0.1528
1.8	0.1528	-0.1528
2	0.1528	-0.1528
2.2	0.1528	-0.1528
2.4	0.1528	-0.1528
2.6	0.1528	-0.1528
2.8	0.1528	-0.1528
3	0.1528	-0.1528
3.2	0.1528	-0.1528
3.4	0.1528	-0.1528
3.6	0.1528	-0.1528
3.8	0.1528	-0.1528
4	0.1528	-0.1528
4.2	0.1528	-0.1528
4.4	0.1528	-0.1528
4.6	0.1528	-0.1528
4.8	0.1528	-0.1528
5	0.1528	-0.1528
5.2	0.1528	-0.1528
5.4	0.1528	-0.1528
5.6	0.1528	-0.1528
5.8	0.1528	-0.1528
6	0.1528	-0.1528
6.2	0.1528	-0.1528
6.4	0.1528	-0.1528
6.6	0.1528	-0.1528
6.8	0.1528	-0.1528
7	0.1528	-0.1528
7.2	0.1528	-0.1528
7.4	0.1528	-0.1528
7.6	0.1528	-0.1528
7.8	0.1528	-0.1528
8	0.1528	-0.1528
8.2	0.1528	-0.1528
8.4	0.1528	-0.1528
8.6	0.1528	-0.1528
8.8	0.1528	-0.1528
9	0.1528	-0.1528
9.2	0.1528	-0.1528
9.4	0.1528	-0.1528
9.6	0.1528	-0.1528
9.8	0.1528	-0.1528
10	0.1528	-0.1528
10.2	0.1528	-0.1528
10.4	0.1528	-0.1528
10.6	0.1528	-0.1528
10.8	0.1528	-0.1528
11	0.1528	-0.1528
11.2	0.1528	-0.1528
11.4	0.1528	-0.1528
11.6	0.1528	-0.1528
11.8	0.1528	-0.1528
12	0.1528	-0.1528
12.2	0.1528	-0.1528
12.4	0.1528	-0.1528
12.6	0.1528	-0.1528
12.8	0.1528	-0.1528
13	0.1528	-0.1528
13.2	0.1528	-0.1528
13.4	0.1528	-0.1528
13.6	0.1528	-0.1528
13.8	0.1528	-0.1528
14	0.1528	-0.1528
14.2	0.1528	-0.1528
14.4	0.1528	-0.1528
14.6	0.1528	-0.1528
14.8	0.1528	-0.1528
15	0.1528	-0.1528


==> Data/DatFile.txt <==
0.01	-50
0.01084366	-50
0.011758496	-50
0.012750512	-50
0.013826222	-50
0.014992684	-50
0.016257557	-50
0.017629141	-50
0.019116441	-50
0.020729218	-50
0.022478058	-50
0.024374442	-50
0.026430815	-50
0.028660676	-50
0.031078662	-50
0.033700643	-50
0.036543831	-50
0.039626886	-50
0.042970047	-50
0.046595257	-50
0.050526311	-50
0.054789012	-50
0.05941134	-50
0.064423635	-50
0.069858797	-50
0.075752503	-50
0.082143436	-50
0.089073546	-50
0.096588322	-50
0.10473709	-50
0.11357334	-50
0.12315506	-50
0.13354516	-50
0.14481182	-50
0.15702901	-50
0.17027692	-50
0.18464249	-50
0.20022004	-50
0.21711179	-50
0.23542864	-50
0.25529081	-50
0.27682866	-50
0.30018358	-50
0.32550886	-50
0.35297073	-50.000001
0.38274945	-50.000001
0.41504048	-50.000001
0.45005577	-50.000001
0.48802516	-50.000001
0.52919787	-50.000001
0.57384416	-50.000001
0.62225708	-50.000002
0.67475441	-50.000002
0.73168071	-50.000002
0.79340967	-50.000003
0.86034644	-50.000003
0.9329304	-50.000004
1.011638	-50.000004
1.0969858	-50.000005
1.1895341	-50.000006
1.2898903	-50.000007
1.3987131	-50.000008
1.5167169	-50.00001
1.6446762	-50.000012
1.7834309	-50.000014
1.9338918	-50.000016
2.0970464	-50.000019
2.2739658	-50.000022
2.4658111	-50.000026
2.6738416	-50.000031
2.8994229	-50.000037
3.1440355	-50.000043
3.4092851	-50.00005
3.6969127	-50.000059
4.0088063	-50.00007
4.3470132	-50.000082
4.7137531	-50.000096
5.1114335	-50.000113
5.5426645	-50.000133
6.0102768	-50.000157
6.5173396	-50.000184
7.0671813	-50.000217
7.6634109	-50.000255
8.3099419	-50.0003
9.0110183	-50.000353
9.7712415	-50.000415
10.595602	-50.000488
11.48951	-50.000573
12.458834	-50.000674
13.509935	-50.000793
14.649714	-50.000932
15.885651	-50.001096
17.22586	-50.001288
18.679136	-50.001515
20.255019	-50.001781
21.963854	-50.002095
23.816856	-50.002463
25.826188	-50.002896
28.005039	-50.003405
30.367711	-50.004003
32.929713	-50.004707
35.70786	-50.005534
38.720388	-50.006506
41.987071	-50.007649
45.529351	-50.008993
49.370479	-50.010573
53.535667	-50.012429
58.052255	-50.014611
62.94989	-50.017176
68.260718	-50.020189
74.0196	-50.02373
80.264335	-50.027889
87.035914	-50.032775
94.378783	-50.038513
102.34114	-50.04525
110.97525	-50.053159
120.33778	-50.06244
130.4902	-50.073328
141.49913	-50.086095
153.43684	-50.10106
166.38169	-50.118591
180.41864	-50.139115
195.63983	-50.163124
212.14518	-50.191186
230.04301	-50.223953
249.45081	-50.262168
270.49597	-50.306677
293.31663	-50.358437
318.06257	-50.418519
344.89623	-50.48812
373.99373	-50.568558
405.54607	-50.661274
439.76036	-50.767821
476.86117	-50.889849
517.09202	-51.029083
560.71699	-51.187287
608.02243	-51.366227
659.31883	-51.567615
714.9429	-51.793057
775.25975	-52.043988
840.66529	-52.321618
911.58883	-52.62687
988.4959	-52.960339
1071.8913	-53.322265
1162.3225	-53.712514
1260.3829	-54.130591
1366.7164	-54.575661
1482.0207	-55.046591
1607.0528	-55.542006
1742.6334	-56.060341
1889.6523	-56.599909
2049.0747	-57.158953
2221.9469	-57.735705
2409.4036	-58.328425
2612.6752	-58.935438
2833.0961	-59.555162
3072.113	-60.186122
3331.2948	-60.826965
3612.3427	-61.47646
3917.1015	-62.1335
4247.5716	-62.797095
4605.922	-63.466369
4994.5051	-64.14055
5415.8714	-64.818962
5872.7866	-65.501014
6368.2499	-66.186192
6905.5135	-66.874051
7488.1039	-67.564208
8119.845	-68.25633
8804.8836	-68.950133
9547.7161	-69.645372
10353.218	-70.341836
11226.678	-71.039346
12173.827	-71.737749
13200.884	-72.436911
14314.589	-73.136721
15522.254	-73.837083
16831.804	-74.537915
18251.835	-75.239148
19791.669	-75.940721
21461.412	-76.642585
23272.025	-77.344695
25235.392	-78.047015
27364.4	-78.749515
29673.024	-79.452166
32176.418	-80.154947
34891.012	-80.857837
37834.626	-81.560822
41026.581	-82.263886
44487.828	-82.967018
48241.087	-83.670207
52310.993	-84.373446
56724.261	-85.076726
61509.858	-85.780042
66699.197	-86.483388
72326.339	-87.18676
78428.221	-87.890153
85044.893	-88.593565
92219.788	-89.296993
100000	-90.000434


==> Data/Err_Phase_Extended.txt <==
0	0.2095436015	2.209543601	1.209543601	1.709543601	-2.073641706
0.2	0.2520955295	1.935038619	1.267579007	1.727501859	-2.043286134
0.4	0.2995448007	1.723438607	1.279884585	1.677967101	-2.002482396
0.6	0.3396239702	1.543289969	1.254825841	1.580264443	-1.93911185
0.8	0.3593399121	1.369402287	1.199520795	1.440146734	-1.832122332
1	0.3449799084	1.177748608	1.114844702	1.250708854	-1.650215558
1.2	0.2876916771	0.9478382919	0.9952531439	0.999917302	-1.36332083
1.4	0.1994211483	0.6873292687	0.8365531942	0.7035798768	-0.9910059807
1.6	0.1156898465	0.4503250297	0.6525301131	0.4323398045	-0.6350977691
1.8	0.0599400483	0.2804658894	0.4745699574	0.2435327047	-0.3790450371
2	0.02958322004	0.1732429668	0.3273508979	0.1323605176	-0.2215862775
2.2	0.01450849944	0.107596165	0.2178209882	0.07133001434	-0.129869452
2.4	0.007287910781	0.06716621032	0.1415564529	0.03857059195	-0.07686796601
2.6	0.003840861007	0.04201145059	0.09058000349	0.02103883209	-0.04599472551
2.8	0.002155242374	0.02626884166	0.05736751602	0.01160532122	-0.02779175747
3	0.001288857487	0.01640093776	0.0360818015	0.00648064107	-0.01692874058
3.2	0.000811934671	0.01022104601	0.0225870435	0.003664064702	-0.01037713113
3.4	0.0005296612825	0.006358472853	0.01409375399	0.002096452981	-0.006391501149
3.6	0.0003521454034	0.003949630379	0.008774730729	0.001212839646	-0.003950448412
3.8	0.0002358553917	0.002450453638	0.005454922521	0.0007086632226	-0.002447761555
4	0.0001579853574	0.001519002639	0.003387708964	0.0004177137748	-0.001519270809
4.2	0.0001054133669	0.000941045382	0.002102504078	0.0002480902694	-0.0009440480721
4.4	6.992826487e-05	0.0005827723898	0.001304325649	0.0001483050425	-0.0005870336338
4.6	4.608875406e-05	0.0003608268833	0.0008089594773	8.914346888e-05	-0.0003651833995
4.8	3.018041262e-05	0.0002233915402	0.0005016599093	5.383163714e-05	-0.0002272200411
5	1.964254167e-05	0.0001383067018	0.0003110771509	3.263484507e-05	-0.0001413862453
5.2	1.271262513e-05	8.563604745e-05	0.0001928970879	1.984966774e-05	-8.797333102e-05
5.4	8.186210115e-06	5.30304586e-05	0.0001196180594	1.210678759e-05	-5.473332152e-05
5.6	5.247873428e-06	3.284434994e-05	7.418060746e-05	7.401554581e-06	-3.404816407e-05
5.8	3.350925158e-06	2.03454921e-05	4.600570338e-05	4.534000468e-06	-2.117719303e-05
6	2.132234986e-06	1.260520168e-05	2.853402514e-05	2.782129681e-06	-1.316960194e-05
6.2	1.352635391e-06	7.810963275e-06	1.769885166e-05	1.709639497e-06	-8.188542358e-06
6.4	8.557893683e-07	4.840942262e-06	1.097886009e-05	1.051900864e-06	-5.090642194e-06
6.6	5.401802659e-07	3.000695203e-06	6.810801183e-06	6.479092374e-07	-3.164275029e-06
6.8	3.402697848e-07	1.860270239e-06	4.225383992e-06	3.994479645e-07	-1.966599637e-06
7	2.139596562e-07	1.153420166e-06	2.621556328e-06	2.464676596e-07	-1.222088114e-06
7.2	1.343262586e-07	7.152394748e-07	1.626578936e-06	1.521836737e-07	-7.59344335e-07
7.4	8.421597819e-08	4.435708441e-07	1.009280625e-06	9.402547185e-08	-4.717690292e-07
7.6	5.273580506e-08	2.751169674e-07	6.262785224e-07	5.812437998e-08	-2.930752441e-07
7.8	3.298807982e-08	1.706514983e-07	3.886332056e-07	3.594814757e-08	-1.820506697e-07
8	2.061593563e-08	1.058611971e-07	2.411721614e-07	2.224196471e-08	-1.130766893e-07
8.2	1.287328466e-08	6.567395339e-08	1.496674802e-07	1.376649905e-08	-7.023048276e-08
8.4	8.032559506e-09	4.074505355e-08	9.288354974e-08	8.523219464e-09	-4.361683104e-08
8.6	5.008716997e-09	2.528001986e-08	5.764468014e-08	5.278245396e-09	-2.708711655e-08
8.8	3.121240155e-09	1.568539965e-08	3.57755674e-08	3.269299498e-09	-1.682118445e-08
9	1.943870842e-09	9.732470829e-09	2.220332185e-08	2.025199564e-09	-1.044578468e-08
9.2	1.20987842e-09	6.03881567e-09	1.378001713e-08	1.254553794e-09	-6.486709836e-09
9.4	7.525375878e-10	3.746887245e-09	8.552184738e-09	7.770761812e-10	-4.028247957e-09
9.6	4.677076504e-10	2.324679116e-09	5.307535744e-09	4.811866461e-10	-2.501671759e-09
9.8	2.903952634e-10	1.442138853e-09	3.293727957e-09	2.977991187e-10	-1.553784656e-09
10	1.800621874e-10	8.944702756e-10	2.043829994e-09	1.841282682e-10	-9.652225685e-10
10.2	1.1143797e-10	5.54607027e-10	1.268068317e-09	1.136690742e-10	-5.997851105e-10
10.4	6.876277325e-11	3.436984031e-10	7.865761376e-10	6.999201219e-11	-3.728874987e-10
10.6	4.224887107e-11	2.128270893e-10	4.877396265e-10	4.292388667e-11	-2.319886505e-10
10.8	2.578559588e-11	1.316227127e-10	3.022737616e-10	2.61550781e-11	-1.444906417e-10
11	1.557332041e-11	8.124523276e-11	1.871764965e-10	1.577404873e-11	-9.015721503e-11
11.2	9.242384635e-12	4.999378689e-11	1.15749188e-10	9.356071473e-12	-5.640288236e-11
11.4	5.336175946e-12	3.06208392e-11	7.14361903e-11	5.394795721e-12	-3.542588445e-11
11.6	2.929212428e-12	1.861799603e-11	4.395417363e-11	2.961186851e-12	-2.238209618e-11
11.8	1.454836251e-12	1.119104809e-11	2.691891154e-11	1.469047106e-12	-1.425881635e-11
12	5.595524044e-13	6.604494729e-12	1.636735192e-11	5.702105454e-13	-9.197975714e-12
12.2	2.486899575e-14	3.774758284e-12	9.839240533e-12	3.019806627e-14	-6.03606054e-12
12.4	-2.842170943e-13	2.041034008e-12	5.810463222e-12	-2.806643806e-13	-4.048317237e-12
12.6	-4.52970994e-13	9.912071164e-13	3.32711636e-12	-4.494182804e-13	-2.788880238e-12
12.8	-5.329070518e-13	3.641531521e-13	1.813660333e-12	-5.31130695e-13	-1.980637876e-12
13	-5.595524044e-13	-5.329070518e-15	8.935074902e-13	-5.595524044e-13	-1.458388965e-12
13.2	-5.488942634e-13	-2.09610107e-13	3.499422974e-13	-5.488942634e-13	-1.111999381e-12
13.4	-5.258016245e-13	-3.108624469e-13	3.730349363e-14	-5.258016245e-13	-8.650857808e-13
13.6	-4.725109193e-13	-3.463895837e-13	-1.314504061e-13	-4.725109193e-13	-6.998845947e-13
13.8	-4.138911436e-13	-3.375077995e-13	-2.078337502e-13	-4.138911436e-13	-5.595524044e-13
14	-3.570477247e-13	-3.161915174e-13	-2.309263891e-13	-3.570477247e-13	-4.671818488e-13
14.2	-2.98427949e-13	-2.664535259e-13	-2.149391776e-13	-2.98427949e-13	-3.730349363e-13
14.4	-2.398081733e-13	-2.078337502e-13	-1.865174681e-13	-2.398081733e-13	-2.788880238e-13
14.6	-1.811883976e-13	-1.492139745e-13	-1.278976924e-13	-1.811883976e-13	-1.847411113e-13
14.8	-9.947598301e-14	-8.171241461e-14	-7.815970093e-14	-9.947598301e-14	-9.237055565e-14
15	-3.552713679e-15	1.421085472e-14	1.776356839e-14	-3.552713679e-15	3.552713679e-15


==> Data/Err_Phase_Simple.txt <==
0	0.2718585241	2.271858524	1.271858524	1.771858524	-2.011326783
0.2	0.3198896353	1.98065944	1.327210075	1.803311137	-1.986591813
0.4	0.3784829581	1.74252686	1.334818121	1.780495246	-1.962792037
0.6	0.4307148333	1.545588178	1.307015629	1.715174415	-1.931198694
0.8	0.4638954012	1.373304308	1.254733129	1.615484466	-1.878189552
1	0.4672064884	1.2069879	1.182790586	1.48133	-1.782360207
1.2	0.4300281985	1.025643108	1.088953414	1.302260117	-1.61248802
1.4	0.3468952269	0.811695396	0.9653050832	1.063058921	-1.33776581
1.6	0.2339798946	0.573927649	0.806106337	0.7745308883	-0.9740625981
1.8	0.1316113247	0.3603806588	0.6234691559	0.5037937388	-0.6200783655
2	0.06499051319	0.2073724796	0.4472496493	0.3118348647	-0.3626112495
2.2	0.02937273242	0.1096880254	0.3015131253	0.1979065445	-0.2038634018
2.4	0.01199313269	0.04883171513	0.1931023368	0.1353116219	-0.1115657105
2.6	0.003815707771	0.01068275172	0.1176216827	0.101799721	-0.05839792957
2.8	-1.318326566e-05	-0.01340906646	0.06716162067	0.08393635014	-0.02752224629
3	-0.001844911344	-0.02865981481	0.03427273491	0.07436631099	-0.009361126342
3.2	-0.00276402636	-0.03830036558	0.01318181847	0.06918986035	0.001459845767
3.4	-0.003258161567	-0.0443751514	-0.0001995047298	0.06635637483	0.007980756913
3.6	-0.003544894916	-0.04818920716	-0.008628617652	0.06478525192	0.01194702751
3.8	-0.003722702902	-0.0505757632	-0.01391228986	0.06390271566	0.01437708824
4	-0.003838153425	-0.05206478468	-0.01721312528	0.06340080431	0.01587419299
4.2	-0.003915012965	-0.0529916343	-0.01927041059	0.06311212737	0.01680032285
4.4	-0.003966640563	-0.0535674715	-0.02055052922	0.06294446425	0.01737498041
4.6	-0.004001263116	-0.05392467723	-0.02134611631	0.06284631072	0.0177323663
4.8	-0.004024288825	-0.05414595447	-0.02184010984	0.06278852098	0.01795503672
5	-0.004039401187	-0.05428283167	-0.02214658303	0.06275439768	0.01809400702
5.2	-0.004049141978	-0.05436734996	-0.02233654566	0.06273426779	0.01818090272
5.4	-0.004055264868	-0.05441940482	-0.02245415017	0.06272247183	0.01823537214
5.6	-0.004058971708	-0.05445133819	-0.02252682903	0.06271566983	0.0182696401
5.8	-0.004061078517	-0.05447080163	-0.02257161838	0.06271187599	0.01829131955
6	-0.004062133879	-0.05448253716	-0.02259909504	0.06270990213	0.01830515392
6.2	-0.004062503097	-0.05448948318	-0.02261582462	0.06270903347	0.01831409948
6.4	-0.004062427317	-0.05449346043	-0.02262588256	0.06270883808	0.01831999883
6.6	-0.004062064497	-0.0544955972	-0.02263179857	0.06270905392	0.01832400039
6.8	-0.004061517404	-0.05449659276	-0.02263514297	0.0627095215	0.01832681981
7	-0.004060852497	-0.05449688057	-0.02263689061	0.06271014349	0.01832890303
7.2	-0.004060112538	-0.05449672935	-0.02263764669	0.06271086035	0.01833052785
7.4	-0.004059324915	-0.05449630577	-0.022637787	0.06271163557	0.01833186728
7.6	-0.004058507107	-0.05449571318	-0.02263754487	0.06271244675	0.01833302908
7.8	-0.004057670224	-0.0544950157	-0.0226370652	0.06271328011	0.01833408033
8	-0.004056821315	-0.05449425311	-0.02263643799	0.06271412715	0.01833506278
8.2	-0.004055964836	-0.0544934501	-0.02263571912	0.06271498265	0.01833600243
8.4	-0.004055103599	-0.05449262201	-0.02263494331	0.06271584337	0.01833691546
8.6	-0.004054239376	-0.05449177833	-0.02263413213	0.06271670733	0.01833781192
8.8	-0.004053373283	-0.05449092497	-0.02263329897	0.06271757329	0.01833869808
9	-0.004052506017	-0.05449006561	-0.02263245216	0.06271844049	0.01833957783
9.2	-0.004051638017	-0.05448920251	-0.02263159687	0.06271930846	0.0183404536
9.4	-0.00405076956	-0.05448833709	-0.0226307363	0.0627201769	0.01834132689
9.6	-0.004049900816	-0.05448747024	-0.02262987246	0.06272104563	0.01834219864
9.8	-0.004049031893	-0.05448660249	-0.02262900658	0.06272191455	0.01834306944
10	-0.004048162859	-0.05448573418	-0.02262813944	0.06272278359	0.01834393963
10.2	-0.004047293756	-0.05448486553	-0.02262727151	0.06272365269	0.01834480946
10.4	-0.004046424608	-0.05448399666	-0.02262640309	0.06272452184	0.01834567906
10.6	-0.004045555434	-0.05448312766	-0.02262553437	0.06272539101	0.01834654851
10.8	-0.004044686243	-0.05448225858	-0.02262466546	0.0627262602	0.01834741788
11	-0.004043817042	-0.05448138944	-0.02262379644	0.06272712941	0.01834828719
11.2	-0.004042947834	-0.05448052028	-0.02262292734	0.06272799861	0.01834915646
11.4	-0.004042078622	-0.05447965109	-0.02262205819	0.06272886783	0.01835002571
11.6	-0.004041209407	-0.05447878189	-0.02262118902	0.06272973704	0.01835089496
11.8	-0.004040340191	-0.05447791269	-0.02262031983	0.06273060626	0.01835176419
12	-0.004039470974	-0.05447704347	-0.02261945063	0.06273147547	0.01835263341
12.2	-0.004038601756	-0.05447617426	-0.02261858142	0.06273234469	0.01835350264
12.4	-0.004037732538	-0.05447530505	-0.02261771221	0.06273321391	0.01835437186
12.6	-0.00403686332	-0.05447443583	-0.02261684299	0.06273408313	0.01835524108
12.8	-0.004035994101	-0.05447356661	-0.02261597378	0.06273495235	0.0183561103
13	-0.004035124883	-0.05447269739	-0.02261510456	0.06273582157	0.01835697952
13.2	-0.004034255664	-0.05447182817	-0.02261423534	0.06273669078	0.01835784874
13.4	-0.004033386445	-0.05447095896	-0.02261336613	0.06273756	0.01835871796
13.6	-0.004032517227	-0.05447008974	-0.02261249691	0.06273842922	0.01835958718
13.8	-0.004031648008	-0.05446922052	-0.02261162769	0.06273929844	0.0183604564
14	-0.004030778789	-0.0544683513	-0.02261075847	0.06274016766	0.01836132562
14.2	-0.00402990957	-0.05446748208	-0.02260988925	0.06274103688	0.01836219483
14.4	-0.004029040352	-0.05446661286	-0.02260902003	0.0627419061	0.01836306405
14.6	-0.004028171133	-0.05446574364	-0.02260815081	0.06274277531	0.01836393327
14.8	-0.004027301914	-0.05446487443	-0.0226072816	0.06274364453	0.01836480249
15	-0.004026432695	-0.05446400521	-0.02260641238	0.06274451375	0.01836567171


==> Data/Inst_phase_Kura1.txt <==
0.01	1.17868695	-0.3207395647	1.464917107	1.117309791	1.168641338
0.06	1.206834746	-0.2690245038	1.392561585	1.052221606	1.171293666
0.11	1.230145987	-0.2170712021	1.32150791	0.9883267833	1.175984502
0.16	1.248507949	-0.1663757277	1.252857808	0.9262058171	1.183015446
0.21	1.261894531	-0.1180911134	1.187403906	0.8662170658	1.192716036
0.26	1.27033692	-0.07307705275	1.125652841	0.808522481	1.205452915
0.31	1.273898827	-0.03196139615	1.067861357	0.753114041	1.221638422
0.36	1.272656654	0.004797298583	1.014076679	0.6998372121	1.241738577
0.41	1.266684369	0.03685266845	0.9641755463	0.6484098603	1.266280379
0.46	1.256042672	0.06392215347	0.9178988542	0.5984365101	1.295858109
0.51	1.240772176	0.08574846983	0.8748807286	0.5494188068	1.331137975
0.56	1.220890598	0.1020710582	0.8346720166	0.5007636828	1.372859845
0.61	1.196394434	0.1126074063	0.7967589063	0.4517912855	1.42183399
0.66	1.167266052	0.1170445846	0.7605777935	0.4017453886	1.478929551
0.71	1.13348779	0.1150423053	0.7255278044	0.3498099665	1.545049821
0.76	1.095065245	0.1062502216	0.6909826754	0.2951369921	1.621087257
0.81	1.052062473	0.09034393906	0.6563040758	0.2368923816	1.707848576
0.86	1.004652069	0.067086044	0.6208589677	0.1743291829	1.805937666
0.91	0.9531824432	0.03641975683	0.5840442129	0.1068989649	1.915582522
0.96	0.8982623645	-0.001397715948	0.5453221833	0.03441242923	2.036394267
1.01	0.8408577314	-0.04561976828	0.504271228	-0.04274434437	2.167055536
1.06	0.7823864125	-0.09480284084	0.460653779	-0.1233453543	2.304957874
1.11	0.7247837172	-0.1465998938	0.4145015447	-0.2050471099	2.445848653
1.16	0.670496399	-0.1976222141	0.3662104971	-0.2841770261	2.583606587
1.21	0.6223553646	-0.2434720038	0.3166278915	-0.3557160535	2.710323429
1.26	0.5832902846	-0.2790584746	0.2671016096	-0.4136273125	2.816883162
1.31	0.5558957922	-0.2992582501	0.2194550291	-0.4516301872	2.894136184
1.36	0.5419345804	-0.2998461229	0.1758578127	-0.4643562177	2.934531853
1.41	0.541931855	-0.2784455731	0.1385906908	-0.4485903974	2.933771569
1.46	0.555022413	-0.2351448857	0.1097441681	-0.404143664	2.891873472
1.51	0.5791263491	-0.1725075057	0.09092573165	-0.3339788154	2.81318916
1.56	0.6113910886	-0.09496263834	0.08305409796	-0.2435292964	2.705356665
1.61	0.6487337905	-0.007831904742	0.08628718037	-0.1395085647	2.577632262
1.66	0.6883098817	0.08364480301	0.1000819534	-0.02867008842	2.439220797
1.71	0.7278059271	0.1750107447	0.123346412	0.08311808344	2.298067012
1.76	0.7655459993	0.2629288022	0.1546307699	0.1913472039	2.160261767
1.81	0.8004597818	0.3452095464	0.1923133942	0.2929477236	2.029967295
1.86	0.8319765045	0.4206506294	0.2347546207	0.3861200927	1.909661546
1.91	0.8598967398	0.4888006837	0.2804083025	0.4700581337	1.800513922
1.96	0.8842733642	0.5497237985	0.3278922328	0.544662313	1.702766721
2.01	0.9053152702	0.6038024964	0.3760242931	0.6102930744	1.616059332
2.06	0.9233162423	0.6515903205	0.4238329529	0.6675807622	1.539675878
2.11	0.9386059622	0.6937106008	0.4705503114	0.7172901257	1.472720498
2.16	0.9515183175	0.7307921954	0.5155944699	0.760229725	1.414233823
2.21	0.9623722807	0.7634321791	0.5585463831	0.7971950424	1.363265752
2.26	0.9714614373	0.7921768353	0.5991248165	0.8289353741	1.318917654
2.31	0.9790492112	0.8175143264	0.6371617801	0.8561367149	1.280364179
2.36	0.9853676779	0.8398743425	0.6725798552	0.8794149505	1.246862062
2.41	0.9906185259	0.8596315753	0.7053721373	0.8993153997	1.217750973
2.46	0.9949752069	0.8771110056	0.7355850547	0.9163160477	1.192449816
2.51	0.9985856601	0.8925937904	0.7633040246	0.9308327367	1.170450631
2.56	1.001575225	0.9063230567	0.7886417392	0.9432252184	1.151311473
2.61	1.004049512	0.9185092476	0.8117287842	0.9538033955	1.134649093
2.66	1.006097094	0.9293348675	0.8327062674	0.9628333608	1.120131869
2.71	1.007791968	0.9389585937	0.8517201345	0.9705430201	1.107473258
2.76	1.009195741	0.9475187829	0.868916878	0.9771271982	1.096425872
2.81	1.01035955	0.9551364338	0.8844403751	0.9827521972	1.086776204
2.86	1.011325736	0.9619176769	0.898429629	0.9875598147	1.078339985
2.91	1.012129273	0.9679558611	0.9110172225	0.9916708556	1.070958146
2.96	1.01279899	0.9733333044	0.9223283268	0.9951881795	1.0644933
3.01	1.01335861	0.9781227646	0.9324801365	0.998199332	1.058826715
3.06	1.013827621	0.9823886791	0.9415816257	1.000778807	1.053855701
3.11	1.014222015	0.9861882155	0.9497335444	1.002989988	1.049491369
3.16	1.014554896	0.9895721653	0.9570285876	1.004886804	1.045656701
3.21	1.014836995	0.9925857092	0.9635516866	1.006515148	1.042284902
3.26	1.015077091	0.9952690752	0.9693803824	1.007914081	1.039317984
3.31	1.015282367	0.9976581088	0.9745852512	1.009116861	1.036705549
3.36	1.015458697	0.9997847682	0.9792303569	1.010151812	1.034403756
3.41	1.015610889	1.001677557	0.9833737161	1.011043071	1.032374419
3.46	1.015742877	1.003361907	0.9870677594	1.011811214	1.030584249
3.51	1.015857884	1.004860508	0.9903597833	1.012473791	1.029004195
3.56	1.015958557	1.006193609	0.9932923834	1.01304578	1.027608876
3.61	1.016047071	1.00737928	0.9959038662	1.013539975	1.026376098
3.66	1.016125219	1.008433641	0.9982286365	1.013967307	1.025286432
3.71	1.016194481	1.009371077	1.000297559	1.014337123	1.024322857
3.76	1.016256088	1.010204417	1.002138295	1.014657426	1.023470445
3.81	1.016311062	1.010945103	1.00377561	1.014935065	1.022716096
3.86	1.016360258	1.011603335	1.005231659	1.015175916	1.022048299
3.91	1.016404395	1.012188209	1.006526247	1.015385014	1.021456937
3.96	1.016444081	1.012707828	1.007677066	1.015566686	1.020933108
4.01	1.016479833	1.013169412	1.00869991	1.015724648	1.020468974
4.06	1.016512091	1.013579393	1.009608871	1.015862095	1.020057629
4.11	1.016541236	1.013943497	1.010416517	1.015981777	1.019692985
4.16	1.016567596	1.014266822	1.01113405	1.016086064	1.019369672
4.21	1.016591457	1.014553908	1.011771452	1.016176998	1.019082949
4.26	1.01661307	1.014808791	1.012337611	1.016256341	1.018828631
4.31	1.016632656	1.015035065	1.012840445	1.016325617	1.018603018
4.36	1.01665041	1.015235924	1.013286997	1.016386139	1.018402841
4.41	1.016666506	1.01541421	1.013683536	1.016439046	1.018225208
4.46	1.0166811	1.015572448	1.01403564	1.016485324	1.018067561
4.51	1.016694332	1.015712884	1.014348267	1.016525826	1.017927635
4.56	1.016706327	1.015837514	1.014625829	1.016561293	1.017803427
4.61	1.016717197	1.015948111	1.014872245	1.016592366	1.01769316
4.66	1.016727047	1.016046251	1.015091001	1.016619605	1.017595263
4.71	1.016735969	1.016133333	1.015285193	1.016643493	1.01750834
4.76	1.016744048	1.016210599	1.015457574	1.016664454	1.017431157
4.81	1.01675136	1.016279155	1.015610587	1.016682853	1.017362618
4.86	1.016757976	1.01633998	1.015746406	1.016699012	1.017301753
4.91	1.016763959	1.016393945	1.015866958	1.016713209	1.017247699
4.96	1.016769368	1.016441822	1.015973959	1.016725686	1.017199692
5.01	1.016774254	1.016484297	1.016068928	1.016736658	1.017157055
5.06	1.016778667	1.016521979	1.016153218	1.016746308	1.017119185
5.11	1.016782651	1.016555409	1.016228029	1.0167548	1.017085549
5.16	1.016786246	1.016585066	1.016294425	1.016762274	1.017055673
5.21	1.016789488	1.016611375	1.016353352	1.016768855	1.017029136
5.26	1.01679241	1.016634715	1.01640565	1.016774652	1.017005564
5.31	1.016795043	1.01665542	1.016452065	1.016779759	1.016984626
5.36	1.016797415	1.016673787	1.016493257	1.01678426	1.016966027
5.41	1.01679955	1.016690081	1.016529815	1.016788227	1.016949507
5.46	1.016801471	1.016704536	1.01656226	1.016791726	1.016934832
5.51	1.016803199	1.016717359	1.016591053	1.016794811	1.016921796
5.56	1.016804753	1.016728735	1.016616607	1.016797534	1.016910216
5.61	1.016806149	1.016738826	1.016639286	1.016799936	1.016899931
5.66	1.016807404	1.016747779	1.016659412	1.016802056	1.016890794
5.71	1.01680853	1.016755721	1.016677274	1.016803927	1.016882678
5.76	1.016809542	1.016762766	1.016693127	1.01680558	1.016875469
5.81	1.016810449	1.016769017	1.016707195	1.016807039	1.016869065
5.86	1.016811263	1.016774562	1.016719681	1.016808328	1.016863376
5.91	1.016811993	1.016779481	1.016730761	1.016809467	1.016858324
5.96	1.016812648	1.016783846	1.016740595	1.016810474	1.016853836
6.01	1.016813234	1.016787718	1.016749323	1.016811363	1.016849849
6.06	1.01681376	1.016791153	1.016757068	1.016812149	1.016846308
6.11	1.01681423	1.0167942	1.016763942	1.016812844	1.016843163
6.16	1.016814652	1.016796904	1.016770043	1.016813459	1.016840369
6.21	1.016815029	1.016799303	1.016775458	1.016814002	1.016837888
6.26	1.016815367	1.016801431	1.016780263	1.016814483	1.016835684
6.31	1.016815668	1.016803319	1.016784528	1.016814908	1.016833726
6.36	1.016815939	1.016804995	1.016788313	1.016815284	1.016831988
6.41	1.01681618	1.016806481	1.016791672	1.016815617	1.016830443
6.46	1.016816396	1.0168078	1.016794654	1.016815911	1.016829072
6.51	1.016816589	1.01680897	1.0167973	1.016816172	1.016827854
6.56	1.016816761	1.016810008	1.016799649	1.016816402	1.016826772
6.61	1.016816915	1.01681093	1.016801733	1.016816606	1.016825811
6.66	1.016817053	1.016811747	1.016803583	1.016816787	1.016824958
6.71	1.016817176	1.016812473	1.016805225	1.016816947	1.0168242
6.76	1.016817286	1.016813116	1.016806682	1.016817088	1.016823527
6.81	1.016817383	1.016813687	1.016807976	1.016817214	1.016822929
6.86	1.016817471	1.016814194	1.016809124	1.016817325	1.016822398
6.91	1.016817549	1.016814644	1.016810143	1.016817423	1.016821926
6.96	1.016817618	1.016815043	1.016811047	1.01681751	1.016821508
7.01	1.01681768	1.016815397	1.01681185	1.016817587	1.016821136
7.06	1.016817736	1.016815711	1.016812562	1.016817656	1.016820806
7.11	1.016817785	1.01681599	1.016813194	1.016817716	1.016820512
7.16	1.016817829	1.016816237	1.016813756	1.01681777	1.016820252
7.21	1.016817868	1.016816457	1.016814254	1.016817817	1.016820021
7.26	1.016817903	1.016816651	1.016814696	1.016817859	1.016819815
7.31	1.016817935	1.016816824	1.016815088	1.016817897	1.016819633
7.36	1.016817962	1.016816978	1.016815437	1.01681793	1.016819471
7.41	1.016817987	1.016817114	1.016815746	1.016817959	1.016819327
7.46	1.016818009	1.016817235	1.01681602	1.016817985	1.0168192
7.51	1.016818029	1.016817342	1.016816264	1.016818008	1.016819086
7.56	1.016818046	1.016817437	1.01681648	1.016818028	1.016818986
7.61	1.016818062	1.016817522	1.016816672	1.016818047	1.016818896
7.66	1.016818076	1.016817596	1.016816842	1.016818063	1.016818817
7.71	1.016818088	1.016817663	1.016816994	1.016818077	1.016818746
7.76	1.016818099	1.016817722	1.016817128	1.016818089	1.016818684
7.81	1.016818109	1.016817774	1.016817247	1.0168181	1.016818628
7.86	1.016818118	1.016817821	1.016817353	1.01681811	1.016818579
7.91	1.016818125	1.016817862	1.016817446	1.016818119	1.016818535
7.96	1.016818132	1.016817899	1.01681753	1.016818127	1.016818496
8.01	1.016818138	1.016817931	1.016817604	1.016818134	1.016818462
8.06	1.016818144	1.01681796	1.016817669	1.01681814	1.016818431
8.11	1.016818149	1.016817986	1.016817728	1.016818145	1.016818404
8.16	1.016818153	1.016818009	1.016817779	1.01681815	1.016818379
8.21	1.016818157	1.016818029	1.016817825	1.016818154	1.016818358
8.26	1.01681816	1.016818047	1.016817866	1.016818158	1.016818339
8.31	1.016818163	1.016818062	1.016817902	1.016818162	1.016818322
8.36	1.016818166	1.016818077	1.016817934	1.016818165	1.016818307
8.41	1.016818169	1.016818089	1.016817963	1.016818167	1.016818294
8.46	1.016818171	1.0168181	1.016817988	1.01681817	1.016818282
8.51	1.016818173	1.01681811	1.01681801	1.016818172	1.016818271
8.56	1.016818174	1.016818119	1.01681803	1.016818173	1.016818262
8.61	1.016818176	1.016818127	1.016818048	1.016818175	1.016818254
8.66	1.016818177	1.016818133	1.016818064	1.016818177	1.016818246
8.71	1.016818178	1.01681814	1.016818078	1.016818178	1.01681824
8.76	1.016818179	1.016818145	1.01681809	1.016818179	1.016818234
8.81	1.01681818	1.01681815	1.016818101	1.01681818	1.016818229
8.86	1.016818181	1.016818154	1.016818111	1.016818181	1.016818224
8.91	1.016818182	1.016818158	1.01681812	1.016818182	1.01681822
8.96	1.016818183	1.016818161	1.016818127	1.016818182	1.016818216
9.01	1.016818183	1.016818164	1.016818134	1.016818183	1.016818213
9.06	1.016818184	1.016818167	1.01681814	1.016818184	1.01681821
9.11	1.016818184	1.016818169	1.016818145	1.016818184	1.016818208
9.16	1.016818185	1.016818171	1.01681815	1.016818184	1.016818206
9.21	1.016818185	1.016818173	1.016818154	1.016818185	1.016818204
9.26	1.016818185	1.016818175	1.016818158	1.016818185	1.016818202
9.31	1.016818186	1.016818176	1.016818162	1.016818186	1.0168182
9.36	1.016818186	1.016818178	1.016818165	1.016818186	1.016818199
9.41	1.016818186	1.016818179	1.016818167	1.016818186	1.016818198
9.46	1.016818186	1.01681818	1.016818169	1.016818186	1.016818197
9.51	1.016818186	1.016818181	1.016818172	1.016818186	1.016818196
9.56	1.016818187	1.016818182	1.016818173	1.016818187	1.016818195
9.61	1.016818187	1.016818182	1.016818175	1.016818187	1.016818194
9.66	1.016818187	1.016818183	1.016818176	1.016818187	1.016818193
9.71	1.016818187	1.016818183	1.016818178	1.016818187	1.016818193
9.76	1.016818187	1.016818184	1.016818179	1.016818187	1.016818192
9.81	1.016818187	1.016818184	1.01681818	1.016818187	1.016818192
9.86	1.016818187	1.016818185	1.016818181	1.016818187	1.016818191
9.91	1.016818187	1.016818185	1.016818182	1.016818187	1.016818191
9.96	1.016818187	1.016818185	1.016818182	1.016818187	1.016818191
10.01	1.016818187	1.016818186	1.016818183	1.016818187	1.01681819
10.06	1.016818188	1.016818186	1.016818184	1.016818188	1.01681819
10.11	1.016818188	1.016818186	1.016818184	1.016818188	1.01681819
10.16	1.016818188	1.016818186	1.016818184	1.016818188	1.01681819
10.21	1.016818188	1.016818187	1.016818185	1.016818188	1.016818189
10.26	1.016818188	1.016818187	1.016818185	1.016818188	1.016818189
10.31	1.016818188	1.016818187	1.016818185	1.016818188	1.016818189
10.36	1.016818188	1.016818187	1.016818186	1.016818188	1.016818189
10.41	1.016818188	1.016818187	1.016818186	1.016818188	1.016818189
10.46	1.016818188	1.016818187	1.016818186	1.016818188	1.016818189
10.51	1.016818188	1.016818187	1.016818186	1.016818188	1.016818189
10.56	1.016818188	1.016818187	1.016818187	1.016818188	1.016818189
10.61	1.016818188	1.016818187	1.016818187	1.016818188	1.016818188
10.66	1.016818188	1.016818187	1.016818187	1.016818188	1.016818188
10.71	1.016818188	1.016818188	1.016818187	1.016818188	1.016818188
10.76	1.016818188	1.016818188	1.016818187	1.016818188	1.016818188
10.81	1.016818188	1.016818188	1.016818187	1.016818188	1.016818188
10.86	1.016818188	1.016818188	1.016818187	1.016818188	1.016818188
10.91	1.016818188	1.016818188	1.016818187	1.016818188	1.016818188
10.96	1.016818188	1.016818188	1.016818187	1.016818188	1.016818188
11.01	1.016818188	1.016818188	1.016818187	1.016818188	1.016818188
11.06	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.11	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.16	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.21	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.26	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.31	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.36	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.41	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.46	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.51	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.56	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.61	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.66	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.71	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.76	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.81	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.86	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.91	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
11.96	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.01	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.06	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.11	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.16	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.21	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.26	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.31	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.36	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.41	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.46	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.51	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.56	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.61	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.66	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.71	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.76	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.81	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.86	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.91	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
12.96	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.01	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.06	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.11	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.16	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.21	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.26	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.31	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.36	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.41	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.46	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.51	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.56	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.61	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.66	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.71	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.76	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.81	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.86	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.91	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
13.96	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.01	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.06	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.11	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.16	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.21	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.26	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.31	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.36	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.41	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.46	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.51	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.56	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.61	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.66	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.71	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.76	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.81	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.86	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.91	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
14.96	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188
15	1.016818188	1.016818188	1.016818188	1.016818188	1.016818188


==> Data/Inst_phase_Kura2.txt <==
0.01	1.178293148	-0.3195740462	1.465496553	1.116039497	1.1691381
0.06	1.204652479	-0.2630086035	1.395481683	1.045425416	1.174195928
0.11	1.226459659	-0.2076653285	1.325997135	0.9771880425	1.181215247
0.16	1.243577454	-0.1548265811	1.258311731	0.9116639665	1.190564035
0.21	1.255950716	-0.1054547439	1.193340275	0.8489939956	1.202632235
0.26	1.263576199	-0.06024421766	1.131678726	0.7891498185	1.217843055
0.31	1.266478186	-0.01968341205	1.073649429	0.7319591184	1.236663218
0.36	1.264689821	0.01588354786	1.019348065	0.6771263102	1.259612214
0.41	1.258239601	0.04620140754	0.9686871905	0.6242480826	1.287270417
0.46	1.247142429	0.07105754719	0.9214338531	0.5728242596	1.320285638
0.51	1.23139492	0.09024591865	0.8772405823	0.5222653357	1.359377192
0.56	1.210975022	0.103541315	0.8356701544	0.4718986488	1.405335802
0.61	1.18584654	0.1106841373	0.796215195	0.4209757473	1.459016676
0.66	1.155969791	0.1113764858	0.7583140606	0.3686843103	1.521321597
0.71	1.12132023	0.1052916104	0.7213647272	0.3141691529	1.593163915
0.76	1.081917554	0.09210040581	0.6847387413	0.2565684989	1.675407909
0.81	1.037868219	0.07152056963	0.6477977216	0.1950737892	1.768771219
0.86	0.9894241346	0.04339582102	0.609915471	0.1290234188	1.873676828
0.91	0.9370589671	0.007813243462	0.5705093612	0.05804189076	1.990041034
0.96	0.8815597669	-0.03473553313	0.529085024	-0.01776631411	2.116989301
1.01	0.8241244916	-0.08315204488	0.48529794	-0.09756819489	2.25250793
1.06	0.7664444303	-0.1355087542	0.4390333026	-0.1795207228	2.393072364
1.11	0.7107358669	-0.1888587736	0.390500316	-0.2605159495	2.533345471
1.16	0.659673082	-0.239168105	0.3403279765	-0.3360623993	2.666102463
1.21	0.6161767319	-0.2814886413	0.2896372736	-0.400452736	2.782579937
1.26	0.5830424006	-0.3104713727	0.2400541972	-0.4473533984	2.873405607
1.31	0.5624591437	-0.3212185507	0.1936277037	-0.4708342667	2.930087154
1.36	0.5555458815	-0.3102986331	0.152635837	-0.4666373417	2.946743535
1.41	0.5620737033	-0.2765870753	0.1193016425	-0.4332691034	2.9215037
1.46	0.5804966649	-0.2215846452	0.09548237594	-0.3724670315	2.856998757
1.51	0.6082897381	-0.1490631504	0.08241504608	-0.2888263213	2.75972129
1.56	0.642464132	-0.06418902442	0.08058317892	-0.1887525206	2.638527648
1.61	0.6800787107	0.02752243398	0.08972390578	-0.07917314053	2.5028814
1.66	0.7186099747	0.1210778934	0.1089484158	0.03355668093	2.361404539
1.71	0.7561332064	0.212520663	0.1369244694	0.1443182563	2.221023886
1.76	0.7913428378	0.2990886933	0.1720704535	0.2494536558	2.086703162
1.81	0.8234730481	0.3791210857	0.2127260445	0.3466753874	1.961583687
1.86	0.8521768942	0.4518387932	0.2572827875	0.4348145215	1.847328816
1.91	0.877403553	0.5170961735	0.3042717828	0.5135259456	1.744517243
1.96	0.8992937499	0.5751587476	0.3524136008	0.5830193742	1.652997598
2.01	0.9180996664	0.6265291746	0.4006387266	0.6438442901	1.572169667
2.06	0.9341281067	0.6718232362	0.448087126	0.6967324731	1.501189047
2.11	0.9477026598	0.7116882244	0.4940943996	0.7424902865	1.43910644
2.16	0.9591400656	0.7467534399	0.5381703858	0.7819294331	1.384956863
2.21	0.968736579	0.7776031731	0.5799744674	0.8158254091	1.337813045
2.26	0.9767610506	0.8047644493	0.6192904649	0.8448948859	1.296814553
2.31	0.9834523318	0.8287038814	0.6560029108	0.8697854719	1.261181133
2.36	0.9890193384	0.849829742	0.690075702	0.891073226	1.230216261
2.41	0.9936426527	0.8684967181	0.7215335677	0.9092647817	1.203304919
2.46	0.9974769303	0.8850117718	0.7504464302	0.9248020123	1.179908211
2.51	1.000653647	0.899640183	0.7769165101	0.9380679162	1.159556491
2.56	1.003283898	0.9126112717	0.8010679095	0.9493929043	1.141842003
2.61	1.005461087	0.9241235605	0.8230383582	0.9590610014	1.12641164
2.66	1.007263406	0.9343492941	0.8429727925	0.96731569	1.112960131
2.71	1.008756077	0.9434383207	0.8610184607	0.9743652591	1.101223833
2.76	1.009993322	0.9515213854	0.8773212744	0.980387605	1.09097517
2.81	1.011020099	0.9587129036	0.8920231628	0.9855344805	1.082017729
2.86	1.011873588	0.9651132887	0.9052602233	0.9899352194	1.074181956
2.91	1.012584471	0.9708109029	0.9171614956	0.9936999751	1.067321431
2.96	1.013178017	0.9758836951	0.9278482179	0.9969225229	1.061309637
3.01	1.013675003	0.9804005777	0.9374334504	0.9996826721	1.056037174
3.06	1.014092487	0.9844225908	0.9460219732	1.002048336	1.051409366
3.11	1.014444455	0.9880038892	0.9537103856	1.004077306	1.047344207
3.16	1.014742364	0.9911925845	0.9605873505	1.005818762	1.043770595
3.21	1.01499559	0.9940314671	0.9667339364	1.007314564	1.04062682
3.26	1.015211806	0.9965586287	0.9722240247	1.008600354	1.037859271
3.31	1.015397287	0.9988080023	0.9771247552	1.009706486	1.035421322
3.36	1.015557164	1.000809831	0.9814969883	1.010658822	1.033272377
3.41	1.015695638	1.002591081	0.9853957725	1.01147941	1.031377059
3.46	1.015816149	1.004175801	0.9888708024	1.012187053	1.0297045
3.51	1.01592152	1.005585441	0.9919668632	1.012797796	1.028227745
3.56	1.016014066	1.006839136	0.9947242538	1.013325341	1.026923228
3.61	1.016095697	1.007953953	0.9971791875	1.013781396	1.025770327
3.66	1.016167986	1.008945113	0.9993641666	1.014175969	1.024750981
3.71	1.01623224	1.009826194	1.001308331	1.014517626	1.023849354
3.76	1.016289541	1.0106093	1.00303778	1.014813701	1.023051552
3.81	1.016340795	1.011305221	1.004575869	1.015070478	1.022345372
3.86	1.016386763	1.011923576	1.005943484	1.015293348	1.021720089
3.91	1.016428083	1.012472935	1.007159286	1.015486936	1.02116627
3.96	1.016465301	1.012960934	1.008239936	1.015655217	1.020675611
4.01	1.01649888	1.013394373	1.009200308	1.015801606	1.020240797
4.06	1.016529217	1.013779308	1.010053663	1.015929045	1.019855381
4.11	1.016556657	1.01412113	1.010811829	1.016040064	1.019513677
4.16	1.016581498	1.014424636	1.011485342	1.016136846	1.019210666
4.21	1.016604003	1.014694097	1.012083591	1.016221272	1.018941919
4.26	1.016624401	1.014933309	1.012614933	1.016294969	1.018703521
4.31	1.016642896	1.015145652	1.01308681	1.01635934	1.018492012
4.36	1.016659668	1.01533413	1.013505842	1.0164156	1.018304334
4.41	1.016674879	1.015501412	1.013877921	1.016464799	1.018137781
4.46	1.016688674	1.015649874	1.014208286	1.01650785	1.017989957
4.51	1.016701183	1.015781625	1.014501597	1.016545541	1.017858743
4.56	1.016712524	1.01589854	1.014761995	1.016578556	1.017742262
4.61	1.016722804	1.016002284	1.014993163	1.016607492	1.01763885
4.66	1.016732118	1.016094338	1.015198373	1.016632864	1.017547036
4.71	1.016740554	1.016176015	1.015380533	1.016655122	1.017465511
4.76	1.016748192	1.016248483	1.015542226	1.016674658	1.017393119
4.81	1.016755105	1.016312778	1.015685748	1.016691811	1.017328834
4.86	1.016761359	1.016369821	1.015813137	1.016706879	1.017271744
4.91	1.016767014	1.016420428	1.015926204	1.016720121	1.017221043
4.96	1.016772125	1.016465324	1.016026557	1.016731762	1.017176013
5.01	1.016776743	1.016505153	1.016115625	1.016742001	1.017136019
5.06	1.016780912	1.016540487	1.016194674	1.016751008	1.017100497
5.11	1.016784675	1.016571833	1.016264831	1.016758935	1.017068947
5.16	1.016788069	1.016599639	1.016327095	1.016765914	1.017040923
5.21	1.01679113	1.016624307	1.016382354	1.016772061	1.01701603
5.26	1.016793889	1.016646189	1.016431396	1.016777475	1.01699392
5.31	1.016796374	1.016665601	1.016474919	1.016782246	1.01697428
5.36	1.016798612	1.016682822	1.016513545	1.016786451	1.016956835
5.41	1.016800626	1.016698098	1.016547824	1.016790159	1.016941339
5.46	1.016802439	1.016711649	1.016578246	1.016793429	1.016927574
5.51	1.016804068	1.01672367	1.016605244	1.016796313	1.016915347
5.56	1.016805533	1.016734334	1.016629204	1.016798858	1.016904486
5.61	1.016806849	1.016743795	1.016650467	1.016801104	1.016894839
5.66	1.016808032	1.016752187	1.016669338	1.016803087	1.016886269
5.71	1.016809093	1.016759632	1.016686084	1.016804837	1.016878657
5.76	1.016810046	1.016766236	1.016700947	1.016806382	1.016871896
5.81	1.016810901	1.016772095	1.016714136	1.016807748	1.01686589
5.86	1.016811668	1.016777293	1.016725842	1.016808954	1.016860555
5.91	1.016812356	1.016781904	1.01673623	1.016810019	1.016855816
5.96	1.016812972	1.016785995	1.016745449	1.016810961	1.016851607
6.01	1.016813524	1.016789624	1.016753631	1.016811793	1.016847869
6.06	1.016814019	1.016792844	1.016760892	1.016812529	1.016844548
6.11	1.016814462	1.0167957	1.016767336	1.016813179	1.016841598
6.16	1.016814858	1.016798235	1.016773055	1.016813754	1.016838979
6.21	1.016815213	1.016800483	1.016778131	1.016814263	1.016836652
6.26	1.01681553	1.016802478	1.016782636	1.016814713	1.016834585
6.31	1.016815814	1.016804248	1.016786633	1.01681511	1.016832749
6.36	1.016816068	1.016805818	1.016790181	1.016815463	1.016831119
6.41	1.016816296	1.016807211	1.01679333	1.016815774	1.016829671
6.46	1.016816499	1.016808447	1.016796125	1.01681605	1.016828385
6.51	1.01681668	1.016809544	1.016798605	1.016816294	1.016827243
6.56	1.016816842	1.016810517	1.016800807	1.016816509	1.016826229
6.61	1.016816987	1.01681138	1.01680276	1.0168167	1.016825328
6.66	1.016817116	1.016812146	1.016804494	1.01681687	1.016824528
6.71	1.016817232	1.016812826	1.016806033	1.016817019	1.016823817
6.76	1.016817335	1.016813429	1.016807399	1.016817152	1.016823186
6.81	1.016817427	1.016813964	1.016808612	1.016817269	1.016822626
6.86	1.016817509	1.016814439	1.016809688	1.016817373	1.016822128
6.91	1.016817582	1.016814861	1.016810642	1.016817465	1.016821686
6.96	1.016817647	1.016815235	1.01681149	1.016817547	1.016821293
7.01	1.016817706	1.016815566	1.016812242	1.016817619	1.016820945
7.06	1.016817758	1.016815861	1.01681291	1.016817683	1.016820635
7.11	1.016817804	1.016816122	1.016813503	1.01681774	1.01682036
7.16	1.016817845	1.016816354	1.016814029	1.01681779	1.016820116
7.21	1.016817882	1.01681656	1.016814495	1.016817835	1.0168199
7.26	1.016817915	1.016816742	1.01681491	1.016817874	1.016819707
7.31	1.016817944	1.016816904	1.016815278	1.016817909	1.016819536
7.36	1.01681797	1.016817048	1.016815604	1.01681794	1.016819384
7.41	1.016817993	1.016817176	1.016815894	1.016817967	1.01681925
7.46	1.016818014	1.016817289	1.016816151	1.016817992	1.01681913
7.51	1.016818033	1.016817389	1.016816379	1.016818013	1.016819024
7.56	1.016818049	1.016817478	1.016816582	1.016818032	1.016818929
7.61	1.016818064	1.016817558	1.016816762	1.016818049	1.016818846
7.66	1.016818077	1.016817628	1.016816921	1.016818064	1.016818771
7.71	1.016818088	1.01681769	1.016817063	1.016818078	1.016818705
7.76	1.016818099	1.016817745	1.016817189	1.016818089	1.016818646
7.81	1.016818108	1.016817794	1.0168173	1.0168181	1.016818594
7.86	1.016818116	1.016817838	1.016817399	1.016818109	1.016818548
7.91	1.016818123	1.016817877	1.016817487	1.016818117	1.016818507
7.96	1.01681813	1.016817911	1.016817565	1.016818125	1.016818471
8.01	1.016818135	1.016817941	1.016817634	1.016818131	1.016818438
8.06	1.016818141	1.016817968	1.016817696	1.016818137	1.016818409
8.11	1.016818145	1.016817992	1.016817751	1.016818142	1.016818384
8.16	1.016818149	1.016818014	1.016817799	1.016818146	1.016818361
8.21	1.016818153	1.016818033	1.016817842	1.01681815	1.016818341
8.26	1.016818156	1.016818049	1.01681788	1.016818154	1.016818323
8.31	1.016818159	1.016818064	1.016817914	1.016818157	1.016818307
8.36	1.016818161	1.016818078	1.016817944	1.01681816	1.016818293
8.41	1.016818164	1.016818089	1.016817971	1.016818162	1.016818281
8.46	1.016818166	1.0168181	1.016817995	1.016818165	1.01681827
8.51	1.016818167	1.016818109	1.016818016	1.016818167	1.01681826
8.56	1.016818169	1.016818117	1.016818034	1.016818168	1.016818251
8.61	1.016818171	1.016818124	1.016818051	1.01681817	1.016818243
8.66	1.016818172	1.016818131	1.016818066	1.016818171	1.016818236
8.71	1.016818173	1.016818137	1.016818079	1.016818172	1.01681823
8.76	1.016818174	1.016818142	1.01681809	1.016818173	1.016818225
8.81	1.016818175	1.016818146	1.016818101	1.016818174	1.01681822
8.86	1.016818176	1.01681815	1.01681811	1.016818175	1.016818216
8.91	1.016818176	1.016818154	1.016818118	1.016818176	1.016818212
8.96	1.016818177	1.016818157	1.016818125	1.016818177	1.016818209
9.01	1.016818177	1.01681816	1.016818131	1.016818177	1.016818206
9.06	1.016818178	1.016818162	1.016818137	1.016818178	1.016818203
9.11	1.016818178	1.016818164	1.016818142	1.016818178	1.016818201
9.16	1.016818179	1.016818166	1.016818147	1.016818179	1.016818198
9.21	1.016818179	1.016818168	1.01681815	1.016818179	1.016818197
9.26	1.016818179	1.01681817	1.016818154	1.016818179	1.016818195
9.31	1.01681818	1.016818171	1.016818157	1.01681818	1.016818193
9.36	1.01681818	1.016818172	1.01681816	1.01681818	1.016818192
9.41	1.01681818	1.016818173	1.016818162	1.01681818	1.016818191
9.46	1.01681818	1.016818174	1.016818165	1.01681818	1.01681819
9.51	1.01681818	1.016818175	1.016818166	1.01681818	1.016818189
9.56	1.016818181	1.016818176	1.016818168	1.016818181	1.016818188
9.61	1.016818181	1.016818177	1.01681817	1.016818181	1.016818188
9.66	1.016818181	1.016818177	1.016818171	1.016818181	1.016818187
9.71	1.016818181	1.016818178	1.016818172	1.016818181	1.016818186
9.76	1.016818181	1.016818178	1.016818173	1.016818181	1.016818186
9.81	1.016818181	1.016818179	1.016818174	1.016818181	1.016818185
9.86	1.016818181	1.016818179	1.016818175	1.016818181	1.016818185
9.91	1.016818181	1.016818179	1.016818176	1.016818181	1.016818185
9.96	1.016818181	1.01681818	1.016818177	1.016818181	1.016818184
10.01	1.016818181	1.01681818	1.016818177	1.016818181	1.016818184
10.06	1.016818181	1.01681818	1.016818178	1.016818181	1.016818184
10.11	1.016818181	1.01681818	1.016818178	1.016818181	1.016818184
10.16	1.016818182	1.01681818	1.016818179	1.016818182	1.016818183
10.21	1.016818182	1.016818181	1.016818179	1.016818182	1.016818183
10.26	1.016818182	1.016818181	1.016818179	1.016818182	1.016818183
10.31	1.016818182	1.016818181	1.01681818	1.016818182	1.016818183
10.36	1.016818182	1.016818181	1.01681818	1.016818182	1.016818183
10.41	1.016818182	1.016818181	1.01681818	1.016818182	1.016818183
10.46	1.016818182	1.016818181	1.01681818	1.016818182	1.016818183
10.51	1.016818182	1.016818181	1.01681818	1.016818182	1.016818182
10.56	1.016818182	1.016818181	1.016818181	1.016818182	1.016818182
10.61	1.016818182	1.016818181	1.016818181	1.016818182	1.016818182
10.66	1.016818182	1.016818181	1.016818181	1.016818182	1.016818182
10.71	1.016818182	1.016818181	1.016818181	1.016818182	1.016818182
10.76	1.016818182	1.016818181	1.016818181	1.016818182	1.016818182
10.81	1.016818182	1.016818182	1.016818181	1.016818182	1.016818182
10.86	1.016818182	1.016818182	1.016818181	1.016818182	1.016818182
10.91	1.016818182	1.016818182	1.016818181	1.016818182	1.016818182
10.96	1.016818182	1.016818182	1.016818181	1.016818182	1.016818182
11.01	1.016818182	1.016818182	1.016818181	1.016818182	1.016818182
11.06	1.016818182	1.016818182	1.016818181	1.016818182	1.016818182
11.11	1.016818182	1.016818182	1.016818181	1.016818182	1.016818182
11.16	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.21	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.26	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.31	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.36	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.41	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.46	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.51	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.56	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.61	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.66	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.71	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.76	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.81	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.86	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.91	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
11.96	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.01	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.06	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.11	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.16	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.21	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.26	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.31	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.36	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.41	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.46	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.51	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.56	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.61	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.66	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.71	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.76	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.81	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.86	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.91	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
12.96	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.01	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.06	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.11	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.16	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.21	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.26	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.31	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.36	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.41	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.46	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.51	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.56	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.61	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.66	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.71	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.76	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.81	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.86	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.91	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
13.96	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.01	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.06	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.11	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.16	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.21	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.26	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.31	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.36	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.41	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.46	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.51	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.56	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.61	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.66	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.71	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.76	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.81	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.86	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.91	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
14.96	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182
15	1.016818182	1.016818182	1.016818182	1.016818182	1.016818182


==> Data/Phase_Kura1.txt <==
0	0.5	2.5	1.5	2	4.5
0.01	0.5117560623	2.496741744	1.514721721	2.011238553	4.511684801
0.06	0.5714138778	2.48199305	1.586155973	2.065473388	4.570175283
0.11	0.6323588616	2.469843058	1.653999751	2.116480737	4.628848132
0.16	0.6943459406	2.460264774	1.718346997	2.164335754	4.687812719
0.21	0.7571267019	2.45316514	1.779338961	2.209136965	4.74719415
0.26	0.8204529728	2.448401024	1.837149241	2.250995791	4.807134902
0.31	0.8840790458	2.445792368	1.891970355	2.290027397	4.867796889
0.36	0.9477627891	2.445132207	1.944002251	2.326342793	4.929363954
0.41	1.011265884	2.446193674	1.993442823	2.360042005	4.992044737
0.46	1.074353414	2.448734362	2.040480272	2.391208069	5.056075884
0.51	1.136793017	2.452498506	2.085287064	2.419901636	5.121725542
0.56	1.198353792	2.457217493	2.128015204	2.446156041	5.189297009
0.61	1.258805176	2.462609192	2.168792553	2.46997276	5.259132364
0.66	1.317916033	2.468376597	2.207719982	2.491317312	5.331615745
0.71	1.375454271	2.474206333	2.244869199	2.510115825	5.407175735
0.76	1.431187376	2.479767652	2.280281184	2.526252677	5.486286058
0.81	1.484884399	2.484712739	2.313965239	2.539569951	5.569463301
0.86	1.536320066	2.488679421	2.3458988	2.549869832	5.657259916
0.91	1.585281808	2.491297699	2.376028273	2.556921557	5.750250002
0.96	1.631580604	2.492201941	2.40427137	2.56047514	5.849004795
1.01	1.675066383	2.491050797	2.430521575	2.560284497	5.954054305
1.06	1.715648307	2.487556774	2.454655569	2.556142677	6.065831954
1.11	1.753319209	2.481526357	2.476544504	2.547930865	6.184600957
1.16	1.788181711	2.472909117	2.496069824	2.535680059	6.310365632
1.21	1.820471221	2.461849935	2.513143745	2.519639081	6.442778311
1.26	1.850568694	2.448732934	2.52773328	2.500335419	6.581062075
1.31	1.878995228	2.434201029	2.539885034	2.478608655	6.723977297
1.36	1.906382867	2.419135024	2.549746206	2.455594903	6.869859557
1.41	1.933422123	2.404584303	2.557576423	2.432649632	7.016742077
1.46	1.960794967	2.391656888	2.563745893	2.411215687	7.162548601
1.51	1.989108356	2.381393154	2.568718367	2.392665308	7.305314452
1.56	2.018843738	2.37465509	2.573021345	2.378156596	7.443380817
1.61	2.050331953	2.372056589	2.577209251	2.368538564	7.575518649
1.66	2.083754032	2.373943872	2.581826399	2.364318845	7.700966669
1.71	2.119161244	2.380418581	2.587375472	2.365686602	7.819396089
1.76	2.156505017	2.391386832	2.594294798	2.37257052	7.930830271
1.81	2.19566846	2.406616953	2.602945194	2.384710133	8.035548389
1.86	2.236494172	2.425793375	2.613605393	2.401724271	8.133994206
1.91	2.27880603	2.448560215	2.626474104	2.423167848	8.226701023
1.96	2.322424701	2.474552821	2.641676614	2.448574269	8.314235935
2.01	2.367177743	2.503418429	2.659274011	2.477484376	8.397161885
2.06	2.412905527	2.534828187	2.67927354	2.509464453	8.47601403
2.11	2.459464178	2.568483001	2.701639014	2.544116124	8.551286639
2.16	2.506726509	2.604115288	2.726300594	2.581080645	8.623427218
2.21	2.554581717	2.641488222	2.753163514	2.620039552	8.692835302
2.26	2.602934341	2.680393616	2.782115611	2.660713102	8.759864084
2.31	2.651702856	2.720649153	2.813033588	2.702857479	8.824823598
2.36	2.700818124	2.762095455	2.845788102	2.746261428	8.887984645
2.41	2.750221845	2.804593235	2.880247781	2.790742715	8.949582944
2.46	2.799865088	2.848020673	2.916282305	2.836144672	9.0098232
2.51	2.849706942	2.892271079	2.953764705	2.882332952	9.068882922
2.56	2.899713317	2.937250845	2.99257301	2.92919257	9.126915898
2.61	2.949855886	2.982877682	3.032591362	2.97662526	9.18405532
2.66	3.000111164	3.029079107	3.073710726	3.024547127	9.240416535
2.71	3.050459723	3.075791149	3.115829262	3.072886609	9.296099462
2.76	3.100885515	3.12295725	3.158852456	3.121582687	9.351190696
2.81	3.151375303	3.170527326	3.202693065	3.170583356	9.405765328
2.86	3.201918181	3.218456961	3.247270926	3.219844296	9.459888526
2.91	3.252505169	3.266706716	3.292512671	3.269327738	9.513616888
2.96	3.30312888	3.31524154	3.338351378	3.319001494	9.566999614
3.01	3.353783236	3.364030251	3.384726187	3.368838127	9.620079513
3.06	3.404463233	3.413045094	3.431581891	3.418814239	9.67289387
3.11	3.455164756	3.46226135	3.478868528	3.468909875	9.725475188
3.16	3.505884411	3.511656993	3.526540969	3.519108003	9.777851829
3.21	3.5566194	3.561212395	3.574558525	3.569394084	9.830048568
3.26	3.607367411	3.610910063	3.622884568	3.619755698	9.882087063
3.31	3.658126529	3.6607344	3.67148617	3.670182226	9.933986271
3.36	3.708895166	3.710671503	3.720333767	3.720664589	9.985762793
3.41	3.759671997	3.76070898	3.769400846	3.771195014	10.03743118
3.46	3.810455919	3.810835786	3.818663653	3.821766846	10.08900422
3.51	3.861246002	3.861042076	3.868100924	3.872374378	10.14049311
3.56	3.912041468	3.91131908	3.917693643	3.923012716	10.19190771
3.61	3.962841656	3.961658981	3.967424813	3.97367766	10.2432567
3.66	4.013646003	4.01205482	4.017279253	4.0243656	10.29454771
3.71	4.06445403	4.062500398	4.067243414	4.075073433	10.34578745
3.76	4.115265323	4.112990194	4.117305207	4.125798488	10.39698185
3.81	4.166079528	4.163519296	4.167453855	4.176538465	10.44813613
3.86	4.216896333	4.21408333	4.217679749	4.227291382	10.4992549
3.91	4.267715469	4.264678407	4.267974331	4.278055528	10.55034223
3.96	4.318536699	4.315301064	4.318329978	4.328829426	10.60140172
4.01	4.369359812	4.365948223	4.368739905	4.379611801	10.65243653
4.06	4.420184624	4.416617146	4.419198072	4.430401549	10.70344949
4.11	4.471010969	4.467305398	4.469699105	4.481197715	10.75444308
4.16	4.521838701	4.518010816	4.520238223	4.531999471	10.80541948
4.21	4.572667687	4.568731477	4.570811175	4.582806099	10.85638065
4.26	4.623497809	4.61946567	4.621414181	4.633616977	10.90732831
4.31	4.67432896	4.670211879	4.672043881	4.684431565	10.95826399
4.36	4.725161044	4.720968754	4.722697288	4.735249393	11.00918904
4.41	4.775993974	4.771735096	4.773371747	4.786070053	11.06010465
4.46	4.82682767	4.822509841	4.824064901	4.836893188	11.11101189
4.51	4.877662061	4.873292044	4.874774654	4.887718489	11.1619117
4.56	4.928497083	4.924080866	4.925499144	4.938545686	11.21280492
4.61	4.979332675	4.974875561	4.976236718	4.989374545	11.26369228
4.66	5.030168785	5.025675469	5.026985908	5.040204859	11.31457444
4.71	5.081005364	5.076480002	5.077745409	5.09103645	11.36545199
4.76	5.131842368	5.127288639	5.128514063	5.14186916	11.41632544
4.81	5.182679756	5.178100917	5.179290843	5.192702852	11.46719525
4.86	5.233517493	5.228916426	5.230074836	5.243537408	11.51806183
4.91	5.284355543	5.279734801	5.28086523	5.294372721	11.56892554
4.96	5.335193879	5.330555719	5.331661306	5.3452087	11.6197867
5.01	5.386032472	5.381378893	5.382462425	5.396045264	11.6706456
5.06	5.436871296	5.432204069	5.433268021	5.446882344	11.72150248
5.11	5.487710331	5.48303102	5.484077589	5.497719876	11.77235758
5.16	5.538549555	5.533859547	5.534890683	5.548557807	11.8232111
5.21	5.58938895	5.584689471	5.585706907	5.599396088	11.87406321
5.26	5.640228499	5.635520635	5.636525908	5.650234679	11.92491406
5.31	5.691068186	5.686352898	5.687347374	5.701073542	11.97576381
5.36	5.741907999	5.737186138	5.738171028	5.751912645	12.02661256
5.41	5.792747924	5.788020243	5.788996623	5.802751959	12.07746044
5.46	5.84358795	5.838855115	5.839823941	5.85359146	12.12830755
5.51	5.894428068	5.889690669	5.890652788	5.904431125	12.17915396
5.56	5.945268267	5.940526827	5.941482992	5.955270935	12.22999975
5.61	5.99610854	5.991363521	5.992314401	6.006110873	12.280845
5.66	6.04694888	6.042200691	6.043146878	6.056950924	12.33168976
5.71	6.097789278	6.093038282	6.093980304	6.107791074	12.38253409
5.76	6.148629731	6.143876248	6.144814572	6.158631313	12.43337804
5.81	6.199470231	6.194714546	6.195649587	6.209471629	12.48422166
5.86	6.250310774	6.245553138	6.246485265	6.260312014	12.53506496
5.91	6.301151356	6.296391991	6.297321532	6.31115246	12.585908
5.96	6.351991972	6.347231077	6.348158321	6.361992959	12.63675081
6.01	6.402832619	6.398070368	6.398995573	6.412833505	12.6875934
6.06	6.453673295	6.448909841	6.449833236	6.463674093	12.7384358
6.11	6.504513995	6.499749477	6.500671265	6.514514718	12.78927803
6.16	6.555354717	6.550589256	6.551509618	6.565355376	12.84012012
6.21	6.606195459	6.601429162	6.602348258	6.616196063	12.89096207
6.26	6.657036219	6.652269181	6.653187153	6.667036775	12.94180391
6.31	6.707876995	6.703109301	6.704026275	6.71787751	12.99264565
6.36	6.758717785	6.75394951	6.754865598	6.768718265	13.04348729
6.41	6.809558588	6.804789797	6.8057051	6.819559038	13.09432885
6.46	6.860399403	6.855630155	6.856544759	6.870399826	13.14517034
6.51	6.911240228	6.906470575	6.907384559	6.921240629	13.19601176
6.56	6.962081061	6.95731105	6.958224484	6.972081443	13.24685312
6.61	7.012921903	7.008151574	7.00906452	7.022922268	13.29769444
6.66	7.063762753	7.058992141	7.059904654	7.073763103	13.34853571
6.71	7.114603608	7.109832747	7.110744875	7.124603947	13.39937694
6.76	7.16544447	7.160673387	7.161585173	7.175444798	13.45021813
6.81	7.216285337	7.211514057	7.21242554	7.226285655	13.50105929
6.86	7.267126208	7.262354755	7.263265968	7.277126519	13.55190042
6.91	7.317967084	7.313195476	7.31410645	7.327967388	13.60274153
6.96	7.368807963	7.364036218	7.364946981	7.378808261	13.65358262
7.01	7.419648845	7.414876979	7.415787553	7.429649138	13.70442368
7.06	7.470489731	7.465717757	7.466628164	7.48049002	13.75526473
7.11	7.521330619	7.51655855	7.517468808	7.531330904	13.80610576
7.16	7.572171509	7.567399356	7.568309482	7.582171791	13.85694678
7.21	7.623012402	7.618240173	7.619150183	7.633012681	13.90778779
7.26	7.673853296	7.669081001	7.669990907	7.683853573	13.95862878
7.31	7.724694192	7.719921838	7.720831652	7.734694467	14.00946977
7.36	7.77553509	7.770762683	7.771672415	7.785535362	14.06031075
7.41	7.826375988	7.821603535	7.822513195	7.83637626	14.11115172
7.46	7.877216888	7.872444394	7.873353989	7.887217158	14.16199268
7.51	7.928057789	7.923285258	7.924194796	7.938058058	14.21283364
7.56	7.978898691	7.974126128	7.975035615	7.988898959	14.26367459
7.61	8.029739594	8.024967002	8.025876444	8.039739861	14.31451554
7.66	8.080580497	8.07580788	8.076717282	8.090580764	14.36535648
7.71	8.131421401	8.126648762	8.127558128	8.141421667	14.41619742
7.76	8.182262306	8.177489646	8.178398981	8.192262571	14.46703835
7.81	8.233103211	8.228330534	8.22923984	8.243103476	14.51787929
7.86	8.283944117	8.279171424	8.280080705	8.293944381	14.56872022
7.91	8.334785023	8.330012316	8.330921575	8.344785287	14.61956115
7.96	8.385625929	8.38085321	8.38176245	8.395626193	14.67040207
8.01	8.436466836	8.431694105	8.432603328	8.4464671	14.721243
8.06	8.487307743	8.482535003	8.48344421	8.497308006	14.77208392
8.11	8.538148651	8.533375901	8.534285095	8.548148914	14.82292484
8.16	8.588989558	8.584216801	8.585125982	8.598989821	14.87376576
8.21	8.639830466	8.635057702	8.635966873	8.649830729	14.92460668
8.26	8.690671374	8.685898604	8.686807765	8.700671636	14.97544759
8.31	8.741512282	8.736739507	8.737648659	8.751512544	15.02628851
8.36	8.79235319	8.78758041	8.788489555	8.802353453	15.07712943
8.41	8.843194098	8.838421314	8.839330452	8.853194361	15.12797034
8.46	8.894035007	8.889262219	8.890171351	8.904035269	15.17881126
8.51	8.944875916	8.940103124	8.941012251	8.954876178	15.22965217
8.56	8.995716824	8.99094403	8.991853152	9.005717086	15.28049308
8.61	9.046557733	9.041784936	9.042694054	9.056557995	15.331334
8.66	9.097398642	9.092625843	9.093534957	9.107398904	15.38217491
8.71	9.148239551	9.14346675	9.144375861	9.158239813	15.43301582
8.76	9.19908046	9.194307657	9.195216765	9.209080722	15.48385673
8.81	9.249921369	9.245148564	9.24605767	9.259921631	15.53469764
8.86	9.300762278	9.295989472	9.296898575	9.31076254	15.58553855
8.91	9.351603187	9.34683038	9.347739481	9.361603449	15.63637947
8.96	9.402444096	9.397671288	9.398580387	9.412444358	15.68722038
9.01	9.453285005	9.448512196	9.449421293	9.463285267	15.73806129
9.06	9.504125914	9.499353104	9.5002622	9.514126176	15.7889022
9.11	9.554966823	9.550194012	9.551103107	9.564967085	15.83974311
9.16	9.605807733	9.601034921	9.601944015	9.615807995	15.89058402
9.21	9.656648642	9.65187583	9.652784922	9.666648904	15.94142493
9.26	9.707489551	9.702716738	9.70362583	9.717489813	15.99226584
9.31	9.75833046	9.753557647	9.754466738	9.768330722	16.04310675
9.36	9.80917137	9.804398556	9.805307646	9.819171632	16.09394766
9.41	9.860012279	9.855239465	9.856148555	9.870012541	16.14478857
9.46	9.910853188	9.906080374	9.906989463	9.92085345	16.19562948
9.51	9.961694098	9.956921283	9.957830372	9.97169436	16.24647039
9.56	10.01253501	10.00776219	10.00867128	10.02253527	16.2973113
9.61	10.06337592	10.0586031	10.05951219	10.07337618	16.34815221
9.66	10.11421683	10.10944401	10.1103531	10.12421709	16.39899312
9.71	10.16505773	10.16028492	10.16119401	10.175058	16.44983403
9.76	10.21589864	10.21112583	10.21203492	10.22589891	16.50067494
9.81	10.26673955	10.26196674	10.26287582	10.27673982	16.55151585
9.86	10.31758046	10.31280765	10.31371673	10.32758072	16.60235676
9.91	10.36842137	10.36364856	10.36455764	10.37842163	16.65319767
9.96	10.41926228	10.41448947	10.41539855	10.42926254	16.70403858
10.01	10.47010319	10.46533037	10.46623946	10.48010345	16.75487948
10.06	10.5209441	10.51617128	10.51708037	10.53094436	16.80572039
10.11	10.57178501	10.56701219	10.56792128	10.58178527	16.8565613
10.16	10.62262592	10.6178531	10.61876219	10.63262618	16.90740221
10.21	10.67346683	10.66869401	10.6696031	10.68346709	16.95824312
10.26	10.72430774	10.71953492	10.72044401	10.734308	17.00908403
10.31	10.77514865	10.77037583	10.77128492	10.78514891	17.05992494
10.36	10.82598956	10.82121674	10.82212583	10.83598982	17.11076585
10.41	10.87683047	10.87205765	10.87296673	10.88683073	17.16160676
10.46	10.92767138	10.92289856	10.92380764	10.93767164	17.21244767
10.51	10.97851229	10.97373947	10.97464855	10.98851255	17.26328858
10.56	11.02935319	11.02458038	11.02548946	11.03935346	17.31412949
10.61	11.0801941	11.07542129	11.07633037	11.09019437	17.3649704
10.66	11.13103501	11.1262622	11.12717128	11.14103528	17.41581131
10.71	11.18187592	11.17710311	11.17801219	11.19187618	17.46665222
10.76	11.23271683	11.22794401	11.2288531	11.24271709	17.51749313
10.81	11.28355774	11.27878492	11.27969401	11.293558	17.56833404
10.86	11.33439865	11.32962583	11.33053492	11.34439891	17.61917495
10.91	11.38523956	11.38046674	11.38137583	11.39523982	17.67001585
10.96	11.43608047	11.43130765	11.43221674	11.44608073	17.72085676
11.01	11.48692138	11.48214856	11.48305765	11.49692164	17.77169767
11.06	11.53776229	11.53298947	11.53389856	11.54776255	17.82253858
11.11	11.5886032	11.58383038	11.58473947	11.59860346	17.87337949
11.16	11.63944411	11.63467129	11.63558037	11.64944437	17.9242204
11.21	11.69028502	11.6855122	11.68642128	11.70028528	17.97506131
11.26	11.74112593	11.73635311	11.73726219	11.75112619	18.02590222
11.31	11.79196684	11.78719402	11.7881031	11.8019671	18.07674313
11.36	11.84280774	11.83803493	11.83894401	11.85280801	18.12758404
11.41	11.89364865	11.88887584	11.88978492	11.90364892	18.17842495
11.46	11.94448956	11.93971675	11.94062583	11.95448983	18.22926586
11.51	11.99533047	11.99055766	11.99146674	12.00533073	18.28010677
11.56	12.04617138	12.04139857	12.04230765	12.05617164	18.33094768
11.61	12.09701229	12.09223947	12.09314856	12.10701255	18.38178859
11.66	12.1478532	12.14308038	12.14398947	12.15785346	18.4326295
11.71	12.19869411	12.19392129	12.19483038	12.20869437	18.48347041
11.76	12.24953502	12.2447622	12.24567129	12.25953528	18.53431131
11.81	12.30037593	12.29560311	12.2965122	12.31037619	18.58515222
11.86	12.35121684	12.34644402	12.34735311	12.3612171	18.63599313
11.91	12.40205775	12.39728493	12.39819402	12.41205801	18.68683404
11.96	12.45289866	12.44812584	12.44903493	12.46289892	18.73767495
12.01	12.50373957	12.49896675	12.49987583	12.51373983	18.78851586
12.06	12.55458048	12.54980766	12.55071674	12.56458074	18.83935677
12.11	12.60542139	12.60064857	12.60155765	12.61542165	18.89019768
12.16	12.6562623	12.65148948	12.65239856	12.66626256	18.94103859
12.21	12.7071032	12.70233039	12.70323947	12.71710347	18.9918795
12.26	12.75794411	12.7531713	12.75408038	12.76794438	19.04272041
12.31	12.80878502	12.80401221	12.80492129	12.81878529	19.09356132
12.36	12.85962593	12.85485312	12.8557622	12.86962619	19.14440223
12.41	12.91046684	12.90569402	12.90660311	12.9204671	19.19524314
12.46	12.96130775	12.95653493	12.95744402	12.97130801	19.24608405
12.51	13.01214866	13.00737584	13.00828493	13.02214892	19.29692496
12.56	13.06298957	13.05821675	13.05912584	13.07298983	19.34776587
12.61	13.11383048	13.10905766	13.10996675	13.12383074	19.39860677
12.66	13.16467139	13.15989857	13.16080766	13.17467165	19.44944768
12.71	13.2155123	13.21073948	13.21164857	13.22551256	19.50028859
12.76	13.26635321	13.26158039	13.26248948	13.27635347	19.5511295
12.81	13.31719412	13.3124213	13.31333038	13.32719438	19.60197041
12.86	13.36803503	13.36326221	13.36417129	13.37803529	19.65281132
12.91	13.41887594	13.41410312	13.4150122	13.4288762	19.70365223
12.96	13.46971685	13.46494403	13.46585311	13.47971711	19.75449314
13.01	13.52055775	13.51578494	13.51669402	13.53055802	19.80533405
13.06	13.57139866	13.56662585	13.56753493	13.58139893	19.85617496
13.11	13.62223957	13.61746676	13.61837584	13.63223984	19.90701587
13.16	13.67308048	13.66830767	13.66921675	13.68308074	19.95785678
13.21	13.72392139	13.71914858	13.72005766	13.73392165	20.00869769
13.26	13.7747623	13.76998948	13.77089857	13.78476256	20.0595386
13.31	13.82560321	13.82083039	13.82173948	13.83560347	20.11037951
13.36	13.87644412	13.8716713	13.87258039	13.88644438	20.16122042
13.41	13.92728503	13.92251221	13.9234213	13.93728529	20.21206132
13.46	13.97812594	13.97335312	13.97426221	13.9881262	20.26290223
13.51	14.02896685	14.02419403	14.02510312	14.03896711	20.31374314
13.56	14.07980776	14.07503494	14.07594403	14.08980802	20.36458405
13.61	14.13064867	14.12587585	14.12678494	14.14064893	20.41542496
13.66	14.18148958	14.17671676	14.17762584	14.19148984	20.46626587
13.71	14.23233049	14.22755767	14.22846675	14.24233075	20.51710678
13.76	14.2831714	14.27839858	14.27930766	14.29317166	20.56794769
13.81	14.33401231	14.32923949	14.33014857	14.34401257	20.6187886
13.86	14.38485321	14.3800804	14.38098948	14.39485348	20.66962951
13.91	14.43569412	14.43092131	14.43183039	14.44569439	20.72047042
13.96	14.48653503	14.48176222	14.4826713	14.4965353	20.77131133
14.01	14.53737594	14.53260313	14.53351221	14.5473762	20.82215224
14.06	14.58821685	14.58344403	14.58435312	14.59821711	20.87299315
14.11	14.63905776	14.63428494	14.63519403	14.64905802	20.92383406
14.16	14.68989867	14.68512585	14.68603494	14.69989893	20.97467497
14.21	14.74073958	14.73596676	14.73687585	14.75073984	21.02551588
14.26	14.79158049	14.78680767	14.78771676	14.80158075	21.07635678
14.31	14.8424214	14.83764858	14.83855767	14.85242166	21.12719769
14.36	14.89326231	14.88848949	14.88939858	14.90326257	21.1780386
14.41	14.94410322	14.9393304	14.94023949	14.95410348	21.22887951
14.46	14.99494413	14.99017131	14.99108039	15.00494439	21.27972042
14.51	15.04578504	15.04101222	15.0419213	15.0557853	21.33056133
14.56	15.09662595	15.09185313	15.09276221	15.10662621	21.38140224
14.61	15.14746686	15.14269404	15.14360312	15.15746712	21.43224315
14.66	15.19830776	15.19353495	15.19444403	15.20830803	21.48308406
14.71	15.24914867	15.24437586	15.24528494	15.25914894	21.53392497
14.76	15.29998958	15.29521677	15.29612585	15.30998985	21.58476588
14.81	15.35083049	15.34605768	15.34696676	15.36083075	21.63560679
14.86	15.4016714	15.39689859	15.39780767	15.41167166	21.6864477
14.91	15.45251231	15.44773949	15.44864858	15.46251257	21.73728861
14.96	15.50335322	15.4985804	15.49948949	15.51335348	21.78812952
15	15.54402595	15.53925313	15.54016222	15.55402621	21.82880224


==> Data/Phase_Kura2.txt <==
0	1.1	0.5	0.8	2.5	1	1.5	1.3	2	1.05	4.5
0.01	1.096610492	0.512545573	0.81221444	2.494917278	1.001967904	1.514739348	1.290699599	2.013680344	1.052906663	4.512089975
0.06	1.08264214	0.5758513425	0.8654662587	2.473138131	1.010912969	1.586730542	1.249696183	2.07851441	1.064918079	4.572744151
0.11	1.072744255	0.639989981	0.9076971339	2.456947904	1.018554302	1.655762084	1.216529002	2.137824459	1.073470013	4.63376569
0.16	1.065918833	0.7047767494	0.9411928335	2.445715318	1.025108813	1.721773974	1.189675511	2.192150406	1.07939491	4.695217263
0.21	1.061394645	0.7700226524	0.9677654194	2.438832157	1.030753604	1.784799412	1.167913005	2.241979888	1.083339294	4.757191619
0.26	1.058577735	0.8355374707	0.988851259	2.435723721	1.035633695	1.844933738	1.150258937	2.287743711	1.085803767	4.819809938
0.31	1.057012478	0.9011309129	1.005588791	2.435853636	1.039868213	1.902310157	1.13592322	2.329814868	1.087174586	4.883221405
0.36	1.056350971	0.9666126006	1.018880221	2.438724287	1.043555347	1.957081294	1.124270076	2.368509511	1.087748561	4.94760376
0.41	1.056329009	1.03179137	1.029440465	2.443874134	1.046776328	2.009405451	1.114787525	2.40408871	1.08775266	5.013164682
0.46	1.05674725	1.096474209	1.03783597	2.450872975	1.049598616	2.059436492	1.107062961	2.436760235	1.087359445	5.080143859
0.51	1.057456464	1.160465056	1.044515507	2.459315968	1.052078466	2.10731643	1.100763597	2.466679945	1.086699203	5.148815607
0.56	1.058346006	1.223563632	1.049834583	2.468817049	1.05426299	2.153169974	1.095620801	2.493952576	1.085869469	5.219491868
0.61	1.059334825	1.285564489	1.054074805	2.479002242	1.056191813	2.197100476	1.091417538	2.518631939	1.084942488	5.292525307
0.66	1.060364458	1.346256484	1.057459231	2.489503272	1.057898414	2.23918687	1.087978306	2.540720724	1.083971059	5.368312135
0.71	1.061393592	1.405422949	1.060164535	2.49995193	1.059411209	2.279481364	1.085161051	2.560170263	1.082993094	5.447294007
0.76	1.062393845	1.462842962	1.062330656	2.509975744	1.060754422	2.318007737	1.082850686	2.57688088	1.082035176	5.52995809
0.81	1.063346512	1.51829422	1.064068436	2.519195723	1.061948798	2.354760274	1.080953878	2.590703749	1.081115322	5.616833888
0.86	1.064240059	1.571558197	1.065465677	2.527227223	1.063012179	2.389703467	1.07939486	2.601445608	1.080245124	5.708484867
0.91	1.0650682	1.622428382	1.066591943	2.533685431	1.063959976	2.422772827	1.078112058	2.608878221	1.079431407	5.805492207
0.96	1.065828428	1.670722449	1.067502355	2.538197318	1.064805553	2.453877287	1.077055381	2.612755013	1.078677502	5.908427377
1.01	1.066520907	1.716299045	1.068240602	2.540422182	1.065560544	2.482903929	1.076184035	2.612837753	1.07798422	6.017809888
1.06	1.067147629	1.759079315	1.068841327	2.540082679	1.06623511	2.509725913	1.07546476	2.608935995	1.077350597	6.134047216
1.11	1.067711787	1.799072114	1.069332008	2.537006933	1.066838161	2.53421451	1.074870408	2.600960625	1.076774458	6.257356273
1.16	1.068217314	1.836399971	1.069734458	2.531179497	1.067377529	2.556255907	1.074378796	2.588989474	1.07625284	6.387671054
1.21	1.068668536	1.871320443	1.070066001	2.522794131	1.06786012	2.575772703	1.073971773	2.573336996	1.075782301	6.524549348
1.26	1.069069937	1.904235424	1.07034041	2.512295571	1.068292037	2.592748645	1.073634475	2.554612351	1.075359161	6.667101319
1.31	1.069425977	1.935680731	1.070568646	2.500393096	1.068678687	2.60725336	1.073354711	2.533744008	1.074979658	6.813969537
1.36	1.069740982	1.966291487	1.070759445	2.488030082	1.069024871	2.619462105	1.073122475	2.511949635	1.074640075	6.963386794
1.41	1.070019061	1.996745705	1.070919777	2.476303883	1.069334857	2.629665014	1.072929539	2.490642127	1.074336817	7.113319731
1.46	1.070264065	2.027696661	1.071055217	2.466347555	1.069612447	2.638261737	1.072769137	2.471284452	1.074066465	7.261676647
1.51	1.070479555	2.059709792	1.07117023	2.459201001	1.069861031	2.645740773	1.07263569	2.455227435	1.073825811	7.406531074
1.56	1.070668798	2.093218524	1.071268402	2.455704239	1.070083638	2.652646916	1.0725246	2.443572476	1.073611872	7.546305315
1.61	1.070834765	2.128506252	1.071352622	2.456436126	1.070282972	2.659543149	1.07243207	2.437090235	1.073421899	7.679875218
1.66	1.070980146	2.165712839	1.071425222	2.461704102	1.070461454	2.666973908	1.072354959	2.436203777	1.073253375	7.806588038
1.71	1.071107358	2.204857874	1.071488093	2.471574561	1.070621251	2.675435022	1.07229067	2.441023955	1.073104007	7.926211847
1.76	1.071218566	2.245871336	1.071542775	2.485925934	1.070764303	2.68535302	1.072237052	2.451414751	1.072971718	8.038846917
1.81	1.071315701	2.288624113	1.071590525	2.504507509	1.070892348	2.697074077	1.07219232	2.467067086	1.072854632	8.144827379
1.86	1.07140048	2.332953959	1.071632377	2.526992506	1.071006945	2.710861228	1.072154993	2.487566405	1.072751061	8.244632043
1.91	1.071474426	2.378685234	1.07166918	2.553019946	1.07110949	2.726897796	1.072123841	2.512446907	1.07265949	8.33881327
1.96	1.071538883	2.425642595	1.071701643	2.582224373	1.071201237	2.745294898	1.07209784	2.541230917	1.072578563	8.427945481
2.01	1.071595041	2.473659653	1.071730355	2.614254914	1.07128331	2.766101191	1.07207614	2.573455016	1.072507069	8.512590988
2.06	1.071643944	2.522583838	1.071755808	2.648786097	1.071356716	2.789313453	1.07205803	2.608685747	1.072443928	8.593279326
2.11	1.071686512	2.572278616	1.071778421	2.68552287	1.071422359	2.81488701	1.072042919	2.646527784	1.072388179	8.670496328
2.16	1.071723553	2.622623974	1.071798545	2.724201815	1.071481049	2.842745385	1.072030315	2.686626986	1.072338967	8.744679748
2.21	1.071755774	2.673515836	1.071816484	2.764590097	1.071533514	2.872788842	1.072019806	2.728670213	1.072295534	8.816219032
2.26	1.071783793	2.724864891	1.071832494	2.806483183	1.071580407	2.904901672	1.072011048	2.772383226	1.072257207	8.885457542
2.31	1.071808154	2.776595129	1.0718468	2.849702019	1.07162231	2.938958232	1.072003754	2.817527558	1.07222339	8.952696086
2.36	1.071829329	2.828642288	1.071859595	2.894090093	1.07165975	2.97482781	1.071997683	2.863896957	1.072193555	9.018197016
2.41	1.071847731	2.880952336	1.071871046	2.939510609	1.071693194	3.012378434	1.071992636	2.911313757	1.072167234	9.082188441
2.46	1.071863723	2.933480051	1.071881302	2.98584391	1.071723065	3.051479789	1.071988443	2.959625379	1.072144015	9.144868293
2.51	1.071877616	2.986187727	1.071890491	3.032985178	1.07174974	3.092005359	1.071984964	3.008701092	1.072123533	9.2064081
2.56	1.071889687	3.039044028	1.071898727	3.08084243	1.071773557	3.133833958	1.071982082	3.058429083	1.072105466	9.266956405
2.61	1.071900172	3.092022987	1.071906111	3.129334796	1.071794818	3.176850745	1.071979697	3.108713838	1.072089528	9.326641816
2.66	1.071909281	3.145103138	1.071912732	3.178391031	1.071813795	3.220947853	1.071977729	3.159473846	1.072075469	9.385575687
2.71	1.071917192	3.198266769	1.07191867	3.227948257	1.07183073	3.266024697	1.071976106	3.210639593	1.072063066	9.443854466
2.76	1.071924065	3.251499298	1.071923996	3.27795088	1.071845841	3.311988065	1.071974772	3.262151821	1.072052124	9.501561734
2.81	1.071930034	3.304788731	1.071928772	3.328349674	1.071859322	3.358752018	1.071973678	3.313960027	1.072042471	9.55876997
2.86	1.071935219	3.35812522	1.071933055	3.379100987	1.071871348	3.406237675	1.071972784	3.366021176	1.072033953	9.615542075
2.91	1.071939723	3.411500683	1.071936896	3.430166067	1.071882073	3.45437291	1.071972055	3.418298593	1.072026438	9.671932683
2.96	1.071943636	3.464908494	1.07194034	3.481510478	1.071891637	3.503091991	1.071971464	3.470761022	1.072019807	9.72798929
3.01	1.071947035	3.518343219	1.071943427	3.533103593	1.071900165	3.552335182	1.071970987	3.523381816	1.072013954	9.783753229
3.06	1.071949988	3.571800405	1.071946195	3.584918158	1.071907768	3.602048333	1.071970604	3.576138252	1.072008789	9.839260501
3.11	1.071952554	3.625276399	1.071948675	3.636929907	1.071914545	3.65218247	1.071970298	3.629010944	1.07200423	9.894542495
3.16	1.071954783	3.678768205	1.071950897	3.689117224	1.071920585	3.70269338	1.071970056	3.681983346	1.072000206	9.949626606
3.21	1.071956721	3.732273359	1.071952887	3.741460854	1.071925968	3.753541219	1.071969866	3.735041331	1.071996653	10.00453677
3.26	1.071958405	3.785789834	1.07195467	3.793943638	1.071930764	3.804690139	1.071969719	3.788172826	1.071993517	10.0592939
3.31	1.071959869	3.839315957	1.071956267	3.846550284	1.071935038	3.856107926	1.071969607	3.841367512	1.071990747	10.11391633
3.36	1.071961142	3.892850345	1.071957696	3.899267168	1.071938845	3.907765669	1.071969524	3.894616559	1.071988301	10.16842009
3.41	1.071962248	3.946391852	1.071958975	3.952082147	1.071942236	3.959637451	1.071969463	3.947912411	1.071986141	10.22281926
3.46	1.07196321	3.999939521	1.071960119	4.004984402	1.071945257	4.011700058	1.07196942	4.001248591	1.071984234	10.27712618
3.51	1.071964047	4.053492554	1.071961144	4.057964293	1.071947947	4.06393272	1.071969392	4.05461955	1.071982548	10.33135169
3.56	1.071964775	4.107050279	1.071962059	4.111013235	1.071950342	4.116316865	1.071969375	4.108020524	1.07198106	10.38550533
3.61	1.071965409	4.160612129	1.071962879	4.164123581	1.071952475	4.168835902	1.071969368	4.161447425	1.071979744	10.43959549
3.66	1.07196596	4.214177622	1.071963611	4.217288521	1.071954374	4.221475013	1.071969367	4.21489674	1.071978582	10.49362953
3.71	1.071966439	4.267746348	1.071964265	4.270501994	1.071956065	4.274220978	1.071969372	4.268365445	1.071977555	10.54761396
3.76	1.071966857	4.321317953	1.07196485	4.323758602	1.07195757	4.327062006	1.071969381	4.321850941	1.071976647	10.60155452
3.81	1.07196722	4.37489213	1.071965373	4.377053543	1.071958909	4.379987584	1.071969393	4.375350986	1.071975845	10.65545626
3.86	1.071967537	4.428468615	1.07196584	4.430382546	1.071960101	4.432988348	1.071969407	4.42886365	1.071975136	10.70932362
3.91	1.071967812	4.482047175	1.071966257	4.483741809	1.071961162	4.486055953	1.071969422	4.482387265	1.071974509	10.76316056
3.96	1.071968052	4.535627604	1.071966629	4.537127952	1.071962106	4.539182971	1.071969438	4.535920392	1.071973954	10.81697055
4.01	1.071968262	4.589209723	1.071966962	4.59053797	1.071962946	4.592362791	1.071969454	4.589461787	1.071973464	10.87075667
4.06	1.071968444	4.642793369	1.071967259	4.643969189	1.071963694	4.645589529	1.07196947	4.643010374	1.071973031	10.92452163
4.11	1.071968603	4.696378399	1.071967524	4.697419234	1.071964359	4.698857952	1.071969486	4.696565221	1.071972648	10.97826784
4.16	1.071968741	4.749964685	1.07196776	4.750885995	1.07196495	4.752163404	1.071969502	4.750125522	1.071972308	11.03199742
4.21	1.071968862	4.80355211	1.071967971	4.804367596	1.071965476	4.805501747	1.071969517	4.803690577	1.071972009	11.08571226
4.26	1.071968968	4.85714057	1.071968159	4.857862369	1.071965945	4.858869301	1.071969531	4.857259778	1.071971743	11.13941402
4.31	1.07196906	4.910729971	1.071968327	4.911368836	1.071966361	4.912262796	1.071969544	4.910832598	1.071971509	11.19310419
4.36	1.07196914	4.964320226	1.071968476	4.96488568	1.071966731	4.965679327	1.071969557	4.964408579	1.071971301	11.24678406
4.41	1.07196921	5.017911259	1.07196861	5.018411734	1.07196706	5.01911631	1.071969569	5.017987322	1.071971117	11.30045481
4.46	1.071969271	5.071502997	1.071968729	5.071945961	1.071967353	5.072571451	1.07196958	5.071568481	1.071970954	11.35411745
4.51	1.071969324	5.125095377	1.071968835	5.125487441	1.071967614	5.126042714	1.07196959	5.125151753	1.071970811	11.40777291
4.56	1.071969371	5.178688339	1.071968929	5.179035356	1.071967845	5.179528288	1.0719696	5.178736874	1.071970683	11.46142198
4.61	1.071969412	5.232281832	1.071969013	5.232588981	1.071968051	5.233026565	1.071969609	5.232323616	1.07197057	11.51506539
4.66	1.071969447	5.285875805	1.071969088	5.286147672	1.071968234	5.286536118	1.071969617	5.285911777	1.071970471	11.56870377
4.71	1.071969478	5.339470214	1.071969155	5.339710858	1.071968397	5.340055681	1.071969624	5.339501184	1.071970382	11.62233768
4.76	1.071969505	5.39306502	1.071969215	5.393278031	1.071968542	5.393584126	1.071969631	5.393091682	1.071970304	11.67596763
4.81	1.071969529	5.446660184	1.071969268	5.446848741	1.07196867	5.447120457	1.071969637	5.446683138	1.071970235	11.72959405
4.86	1.07196955	5.500255674	1.071969315	5.500422588	1.071968784	5.500663784	1.071969643	5.500275435	1.071970173	11.78321736
4.91	1.071969568	5.553851459	1.071969357	5.55399922	1.071968886	5.554213322	1.071969648	5.553868471	1.071970119	11.83683788
4.96	1.071969584	5.60744751	1.071969394	5.60757832	1.071968976	5.607768372	1.071969653	5.607462156	1.071970071	11.89045594
5.01	1.071969598	5.661043803	1.071969428	5.661159611	1.071969057	5.661328313	1.071969657	5.661056412	1.071970028	11.94407182
5.06	1.07196961	5.714640314	1.071969457	5.714742845	1.071969128	5.714892594	1.071969661	5.714651169	1.071969991	11.99768574
5.11	1.071969621	5.768237022	1.071969484	5.768327801	1.071969191	5.768460727	1.071969665	5.768246368	1.071969957	12.05129794
5.16	1.07196963	5.821833909	1.071969507	5.821914287	1.071969248	5.822032278	1.071969668	5.821841955	1.071969928	12.10490861
5.21	1.071969638	5.875430957	1.071969528	5.875502128	1.071969298	5.875606862	1.071969671	5.875437883	1.071969901	12.15851792
5.26	1.071969645	5.92902815	1.071969547	5.929091172	1.071969342	5.929184139	1.071969674	5.929034113	1.071969878	12.21212601
5.31	1.071969652	5.982625475	1.071969564	5.982681282	1.071969382	5.982763804	1.071969676	5.982630608	1.071969857	12.26573303
5.36	1.071969657	6.036222917	1.071969578	6.036272338	1.071969417	6.036345588	1.071969678	6.036227337	1.071969839	12.3193391
5.41	1.071969662	6.089820466	1.071969592	6.089864234	1.071969448	6.089929253	1.07196968	6.089824271	1.071969823	12.37294432
5.46	1.071969666	6.143418111	1.071969603	6.143456874	1.071969476	6.143514587	1.071969682	6.143421387	1.071969809	12.42654878
5.51	1.07196967	6.197015842	1.071969614	6.197050174	1.071969501	6.197101403	1.071969683	6.197018662	1.071969796	12.48015258
5.56	1.071969673	6.250613651	1.071969623	6.25064406	1.071969523	6.250689532	1.071969685	6.250616079	1.071969785	12.53375578
5.61	1.071969676	6.30421153	1.071969631	6.304238466	1.071969542	6.304278828	1.071969686	6.304213621	1.071969775	12.58735846
5.66	1.071969679	6.357809472	1.071969638	6.357833332	1.071969559	6.357869159	1.071969687	6.357811272	1.071969766	12.64096066
5.71	1.071969681	6.411407471	1.071969645	6.411428606	1.071969575	6.411460407	1.071969688	6.41140902	1.071969758	12.69456245
5.76	1.071969683	6.46500552	1.071969651	6.465024243	1.071969588	6.465052471	1.071969689	6.465006853	1.071969751	12.74816387
5.81	1.071969685	6.518603614	1.071969656	6.518620202	1.071969601	6.518645258	1.07196969	6.518604762	1.071969745	12.80176496
5.86	1.071969686	6.57220175	1.07196966	6.572216446	1.071969611	6.572238686	1.071969691	6.572202738	1.07196974	12.85536577
5.91	1.071969687	6.625799922	1.071969664	6.625812943	1.071969621	6.625832684	1.071969691	6.625800773	1.071969735	12.90896631
5.96	1.071969688	6.679398127	1.071969668	6.679409664	1.071969629	6.679427187	1.071969692	6.67939886	1.071969731	12.96256662
6.01	1.07196969	6.732996362	1.071969671	6.733006584	1.071969637	6.733022138	1.071969692	6.732996992	1.071969727	13.01616672
6.06	1.07196969	6.786594623	1.071969674	6.786603681	1.071969644	6.786617487	1.071969693	6.786595166	1.071969723	13.06976665
6.11	1.071969691	6.840192908	1.071969677	6.840200935	1.07196965	6.840213189	1.071969693	6.840193375	1.07196972	13.12336641
6.16	1.071969692	6.893791214	1.071969679	6.893798327	1.071969655	6.893809205	1.071969694	6.893791616	1.071969718	13.17696603
6.21	1.071969692	6.947389539	1.071969681	6.947395843	1.07196966	6.947405498	1.071969694	6.947389885	1.071969715	13.23056553
6.26	1.071969693	7.000987881	1.071969683	7.000993468	1.071969664	7.001002038	1.071969694	7.000988179	1.071969713	13.28416491
6.31	1.071969693	7.054586238	1.071969684	7.05459119	1.071969668	7.054598797	1.071969695	7.054586495	1.071969711	13.33776419
6.36	1.071969694	7.108184609	1.071969686	7.108188998	1.071969671	7.10819575	1.071969695	7.10818483	1.07196971	13.39136338
6.41	1.071969694	7.161782992	1.071969687	7.161786883	1.071969674	7.161792876	1.071969695	7.161783183	1.071969708	13.44496249
6.46	1.071969695	7.215381387	1.071969688	7.215384835	1.071969676	7.215390155	1.071969695	7.21538155	1.071969707	13.49856153
6.51	1.071969695	7.26897979	1.071969689	7.268982847	1.071969679	7.268987569	1.071969696	7.268979931	1.071969706	13.55216051
6.56	1.071969695	7.322578203	1.07196969	7.322580912	1.071969681	7.322585104	1.071969696	7.322578324	1.071969705	13.60575944
6.61	1.071969695	7.376176623	1.071969691	7.376179025	1.071969683	7.376182746	1.071969696	7.376176728	1.071969704	13.65935831
6.66	1.071969696	7.429775051	1.071969691	7.42977718	1.071969684	7.429780482	1.071969696	7.429775141	1.071969703	13.71295714
6.71	1.071969696	7.483373484	1.071969692	7.483375372	1.071969686	7.483378303	1.071969696	7.483373562	1.071969703	13.76655594
6.76	1.071969696	7.536971923	1.071969693	7.536973597	1.071969687	7.536976199	1.071969696	7.53697199	1.071969702	13.82015469
6.81	1.071969696	7.590570367	1.071969693	7.590571851	1.071969688	7.590574161	1.071969696	7.590570425	1.071969701	13.87375342
6.86	1.071969696	7.644168816	1.071969694	7.644170131	1.071969689	7.644172181	1.071969696	7.644168865	1.071969701	13.92735212
6.91	1.071969696	7.697767268	1.071969694	7.697768435	1.07196969	7.697770254	1.071969696	7.697767311	1.0719697	13.9809508
6.96	1.071969696	7.751365724	1.071969694	7.751366759	1.071969691	7.751368374	1.071969696	7.751365761	1.0719697	14.03454945
7.01	1.071969696	7.804964183	1.071969695	7.8049651	1.071969691	7.804966534	1.071969697	7.804964215	1.0719697	14.08814809
7.06	1.071969696	7.858562645	1.071969695	7.858563458	1.071969692	7.858564731	1.071969697	7.858562672	1.071969699	14.14174671
7.11	1.071969696	7.91216111	1.071969695	7.912161831	1.071969693	7.91216296	1.071969697	7.912161133	1.071969699	14.19534531
7.16	1.071969697	7.965759576	1.071969695	7.965760216	1.071969693	7.965761218	1.071969697	7.965759596	1.071969699	14.2489439
7.21	1.071969697	8.019358045	1.071969695	8.019358612	1.071969693	8.019359502	1.071969697	8.019358062	1.071969699	14.30254248
7.26	1.071969697	8.072956515	1.071969696	8.072957018	1.071969694	8.072957808	1.071969697	8.07295653	1.071969698	14.35614105
7.31	1.071969697	8.126554987	1.071969696	8.126555433	1.071969694	8.126556134	1.071969697	8.126555	1.071969698	14.40973961
7.36	1.071969697	8.180153461	1.071969696	8.180153856	1.071969695	8.180154479	1.071969697	8.180153472	1.071969698	14.46333816
7.41	1.071969697	8.233751935	1.071969696	8.233752286	1.071969695	8.233752839	1.071969697	8.233751945	1.071969698	14.5169367
7.46	1.071969697	8.287350411	1.071969696	8.287350722	1.071969695	8.287351213	1.071969697	8.287350419	1.071969698	14.57053524
7.51	1.071969697	8.340948888	1.071969696	8.340949164	1.071969695	8.340949599	1.071969697	8.340948895	1.071969698	14.62413377
7.56	1.071969697	8.394547366	1.071969696	8.39454761	1.071969695	8.394547997	1.071969697	8.394547372	1.071969698	14.67773229
7.61	1.071969697	8.448145844	1.071969696	8.448146061	1.071969696	8.448146404	1.071969697	8.448145849	1.071969698	14.73133081
7.66	1.071969697	8.501744323	1.071969696	8.501744516	1.071969696	8.50174482	1.071969697	8.501744328	1.071969698	14.78492933
7.71	1.071969697	8.555342803	1.071969697	8.555342974	1.071969696	8.555343244	1.071969697	8.555342807	1.071969697	14.83852784
7.76	1.071969697	8.608941283	1.071969697	8.608941435	1.071969696	8.608941675	1.071969697	8.608941287	1.071969697	14.89212635
7.81	1.071969697	8.662539764	1.071969697	8.662539898	1.071969696	8.662540111	1.071969697	8.662539767	1.071969697	14.94572486
7.86	1.071969697	8.716138245	1.071969697	8.716138365	1.071969696	8.716138553	1.071969697	8.716138248	1.071969697	14.99932337
7.91	1.071969697	8.769736727	1.071969697	8.769736833	1.071969696	8.769737	1.071969697	8.769736729	1.071969697	15.05292187
7.96	1.071969697	8.823335209	1.071969697	8.823335303	1.071969696	8.823335452	1.071969697	8.823335211	1.071969697	15.10652037
8.01	1.071969697	8.876933691	1.071969697	8.876933775	1.071969696	8.876933907	1.071969697	8.876933693	1.071969697	15.16011887
8.06	1.071969697	8.930532174	1.071969697	8.930532248	1.071969697	8.930532365	1.071969697	8.930532175	1.071969697	15.21371737
8.11	1.071969697	8.984130657	1.071969697	8.984130722	1.071969697	8.984130826	1.071969697	8.984130658	1.071969697	15.26731586
8.16	1.071969697	9.03772914	1.071969697	9.037729198	1.071969697	9.03772929	1.071969697	9.037729141	1.071969697	15.32091436
8.21	1.071969697	9.091327623	1.071969697	9.091327675	1.071969697	9.091327757	1.071969697	9.091327624	1.071969697	15.37451285
8.26	1.071969697	9.144926107	1.071969697	9.144926152	1.071969697	9.144926225	1.071969697	9.144926107	1.071969697	15.42811134
8.31	1.071969697	9.19852459	1.071969697	9.198524631	1.071969697	9.198524695	1.071969697	9.198524591	1.071969697	15.48170983
8.36	1.071969697	9.252123074	1.071969697	9.25212311	1.071969697	9.252123167	1.071969697	9.252123075	1.071969697	15.53530832
8.41	1.071969697	9.305721558	1.071969697	9.30572159	1.071969697	9.305721641	1.071969697	9.305721558	1.071969697	15.58890681
8.46	1.071969697	9.359320042	1.071969697	9.35932007	1.071969697	9.359320115	1.071969697	9.359320042	1.071969697	15.6425053
8.51	1.071969697	9.412918526	1.071969697	9.412918551	1.071969697	9.412918591	1.071969697	9.412918526	1.071969697	15.69610379
8.56	1.071969697	9.46651701	1.071969697	9.466517032	1.071969697	9.466517068	1.071969697	9.46651701	1.071969697	15.74970228
8.61	1.071969697	9.520115494	1.071969697	9.520115514	1.071969697	9.520115546	1.071969697	9.520115495	1.071969697	15.80330077
8.66	1.071969697	9.573713979	1.071969697	9.573713996	1.071969697	9.573714024	1.071969697	9.573713979	1.071969697	15.85689926
8.71	1.071969697	9.627312463	1.071969697	9.627312479	1.071969697	9.627312503	1.071969697	9.627312463	1.071969697	15.91049775
8.76	1.071969697	9.680910947	1.071969697	9.680910961	1.071969697	9.680910983	1.071969697	9.680910948	1.071969697	15.96409623
8.81	1.071969697	9.734509432	1.071969697	9.734509444	1.071969697	9.734509464	1.071969697	9.734509432	1.071969697	16.01769472
8.86	1.071969697	9.788107916	1.071969697	9.788107927	1.071969697	9.788107945	1.071969697	9.788107916	1.071969697	16.07129321
8.91	1.071969697	9.841706401	1.071969697	9.841706411	1.071969697	9.841706426	1.071969697	9.841706401	1.071969697	16.12489169
8.96	1.071969697	9.895304885	1.071969697	9.895304894	1.071969697	9.895304908	1.071969697	9.895304886	1.071969697	16.17849018
9.01	1.071969697	9.94890337	1.071969697	9.948903378	1.071969697	9.94890339	1.071969697	9.94890337	1.071969697	16.23208867
9.06	1.071969697	10.00250185	1.071969697	10.00250186	1.071969697	10.00250187	1.071969697	10.00250185	1.071969697	16.28568715
9.11	1.071969697	10.05610034	1.071969697	10.05610035	1.071969697	10.05610035	1.071969697	10.05610034	1.071969697	16.33928564
9.16	1.071969697	10.10969882	1.071969697	10.10969883	1.071969697	10.10969884	1.071969697	10.10969882	1.071969697	16.39288412
9.21	1.071969697	10.16329731	1.071969697	10.16329731	1.071969697	10.16329732	1.071969697	10.16329731	1.071969697	16.44648261
9.26	1.071969697	10.21689579	1.071969697	10.2168958	1.071969697	10.2168958	1.071969697	10.21689579	1.071969697	16.50008109
9.31	1.071969697	10.27049428	1.071969697	10.27049428	1.071969697	10.27049429	1.071969697	10.27049428	1.071969697	16.55367958
9.36	1.071969697	10.32409276	1.071969697	10.32409277	1.071969697	10.32409277	1.071969697	10.32409276	1.071969697	16.60727806
9.41	1.071969697	10.37769125	1.071969697	10.37769125	1.071969697	10.37769126	1.071969697	10.37769125	1.071969697	16.66087655
9.46	1.071969697	10.43128973	1.071969697	10.43128974	1.071969697	10.43128974	1.071969697	10.43128973	1.071969697	16.71447504
9.51	1.071969697	10.48488822	1.071969697	10.48488822	1.071969697	10.48488822	1.071969697	10.48488822	1.071969697	16.76807352
9.56	1.071969697	10.5384867	1.071969697	10.5384867	1.071969697	10.53848671	1.071969697	10.5384867	1.071969697	16.82167201
9.61	1.071969697	10.59208519	1.071969697	10.59208519	1.071969697	10.59208519	1.071969697	10.59208519	1.071969697	16.87527049
9.66	1.071969697	10.64568367	1.071969697	10.64568367	1.071969697	10.64568368	1.071969697	10.64568367	1.071969697	16.92886898
9.71	1.071969697	10.69928216	1.071969697	10.69928216	1.071969697	10.69928216	1.071969697	10.69928216	1.071969697	16.98246746
9.76	1.071969697	10.75288064	1.071969697	10.75288064	1.071969697	10.75288064	1.071969697	10.75288064	1.071969697	17.03606595
9.81	1.071969697	10.80647913	1.071969697	10.80647913	1.071969697	10.80647913	1.071969697	10.80647913	1.071969697	17.08966443
9.86	1.071969697	10.86007761	1.071969697	10.86007761	1.071969697	10.86007761	1.071969697	10.86007761	1.071969697	17.14326292
9.91	1.071969697	10.9136761	1.071969697	10.9136761	1.071969697	10.9136761	1.071969697	10.9136761	1.071969697	17.1968614
9.96	1.071969697	10.96727458	1.071969697	10.96727458	1.071969697	10.96727458	1.071969697	10.96727458	1.071969697	17.25045989
10.01	1.071969697	11.02087307	1.071969697	11.02087307	1.071969697	11.02087307	1.071969697	11.02087307	1.071969697	17.30405837
10.06	1.071969697	11.07447155	1.071969697	11.07447155	1.071969697	11.07447155	1.071969697	11.07447155	1.071969697	17.35765686
10.11	1.071969697	11.12807004	1.071969697	11.12807004	1.071969697	11.12807004	1.071969697	11.12807004	1.071969697	17.41125534
10.16	1.071969697	11.18166852	1.071969697	11.18166852	1.071969697	11.18166852	1.071969697	11.18166852	1.071969697	17.46485383
10.21	1.071969697	11.235267	1.071969697	11.23526701	1.071969697	11.23526701	1.071969697	11.235267	1.071969697	17.51845231
10.26	1.071969697	11.28886549	1.071969697	11.28886549	1.071969697	11.28886549	1.071969697	11.28886549	1.071969697	17.5720508
10.31	1.071969697	11.34246397	1.071969697	11.34246397	1.071969697	11.34246398	1.071969697	11.34246397	1.071969697	17.62564928
10.36	1.071969697	11.39606246	1.071969697	11.39606246	1.071969697	11.39606246	1.071969697	11.39606246	1.071969697	17.67924777
10.41	1.071969697	11.44966094	1.071969697	11.44966094	1.071969697	11.44966094	1.071969697	11.44966094	1.071969697	17.73284625
10.46	1.071969697	11.50325943	1.071969697	11.50325943	1.071969697	11.50325943	1.071969697	11.50325943	1.071969697	17.78644474
10.51	1.071969697	11.55685791	1.071969697	11.55685791	1.071969697	11.55685791	1.071969697	11.55685791	1.071969697	17.84004322
10.56	1.071969697	11.6104564	1.071969697	11.6104564	1.071969697	11.6104564	1.071969697	11.6104564	1.071969697	17.89364171
10.61	1.071969697	11.66405488	1.071969697	11.66405488	1.071969697	11.66405488	1.071969697	11.66405488	1.071969697	17.94724019
10.66	1.071969697	11.71765337	1.071969697	11.71765337	1.071969697	11.71765337	1.071969697	11.71765337	1.071969697	18.00083868
10.71	1.071969697	11.77125185	1.071969697	11.77125185	1.071969697	11.77125185	1.071969697	11.77125185	1.071969697	18.05443716
10.76	1.071969697	11.82485034	1.071969697	11.82485034	1.071969697	11.82485034	1.071969697	11.82485034	1.071969697	18.10803564
10.81	1.071969697	11.87844882	1.071969697	11.87844882	1.071969697	11.87844882	1.071969697	11.87844882	1.071969697	18.16163413
10.86	1.071969697	11.93204731	1.071969697	11.93204731	1.071969697	11.93204731	1.071969697	11.93204731	1.071969697	18.21523261
10.91	1.071969697	11.98564579	1.071969697	11.98564579	1.071969697	11.98564579	1.071969697	11.98564579	1.071969697	18.2688311
10.96	1.071969697	12.03924428	1.071969697	12.03924428	1.071969697	12.03924428	1.071969697	12.03924428	1.071969697	18.32242958
11.01	1.071969697	12.09284276	1.071969697	12.09284276	1.071969697	12.09284276	1.071969697	12.09284276	1.071969697	18.37602807
11.06	1.071969697	12.14644125	1.071969697	12.14644125	1.071969697	12.14644125	1.071969697	12.14644125	1.071969697	18.42962655
11.11	1.071969697	12.20003973	1.071969697	12.20003973	1.071969697	12.20003973	1.071969697	12.20003973	1.071969697	18.48322504
11.16	1.071969697	12.25363822	1.071969697	12.25363822	1.071969697	12.25363822	1.071969697	12.25363822	1.071969697	18.53682352
11.21	1.071969697	12.3072367	1.071969697	12.3072367	1.071969697	12.3072367	1.071969697	12.3072367	1.071969697	18.59042201
11.26	1.071969697	12.36083519	1.071969697	12.36083519	1.071969697	12.36083519	1.071969697	12.36083519	1.071969697	18.64402049
11.31	1.071969697	12.41443367	1.071969697	12.41443367	1.071969697	12.41443367	1.071969697	12.41443367	1.071969697	18.69761898
11.36	1.071969697	12.46803216	1.071969697	12.46803216	1.071969697	12.46803216	1.071969697	12.46803216	1.071969697	18.75121746
11.41	1.071969697	12.52163064	1.071969697	12.52163064	1.071969697	12.52163064	1.071969697	12.52163064	1.071969697	18.80481595
11.46	1.071969697	12.57522913	1.071969697	12.57522913	1.071969697	12.57522913	1.071969697	12.57522913	1.071969697	18.85841443
11.51	1.071969697	12.62882761	1.071969697	12.62882761	1.071969697	12.62882761	1.071969697	12.62882761	1.071969697	18.91201292
11.56	1.071969697	12.6824261	1.071969697	12.6824261	1.071969697	12.6824261	1.071969697	12.6824261	1.071969697	18.9656114
11.61	1.071969697	12.73602458	1.071969697	12.73602458	1.071969697	12.73602458	1.071969697	12.73602458	1.071969697	19.01920989
11.66	1.071969697	12.78962307	1.071969697	12.78962307	1.071969697	12.78962307	1.071969697	12.78962307	1.071969697	19.07280837
11.71	1.071969697	12.84322155	1.071969697	12.84322155	1.071969697	12.84322155	1.071969697	12.84322155	1.071969697	19.12640686
11.76	1.071969697	12.89682003	1.071969697	12.89682003	1.071969697	12.89682003	1.071969697	12.89682003	1.071969697	19.18000534
11.81	1.071969697	12.95041852	1.071969697	12.95041852	1.071969697	12.95041852	1.071969697	12.95041852	1.071969697	19.23360383
11.86	1.071969697	13.004017	1.071969697	13.004017	1.071969697	13.004017	1.071969697	13.004017	1.071969697	19.28720231
11.91	1.071969697	13.05761549	1.071969697	13.05761549	1.071969697	13.05761549	1.071969697	13.05761549	1.071969697	19.3408008
11.96	1.071969697	13.11121397	1.071969697	13.11121397	1.071969697	13.11121397	1.071969697	13.11121397	1.071969697	19.39439928
12.01	1.071969697	13.16481246	1.071969697	13.16481246	1.071969697	13.16481246	1.071969697	13.16481246	1.071969697	19.44799777
12.06	1.071969697	13.21841094	1.071969697	13.21841094	1.071969697	13.21841094	1.071969697	13.21841094	1.071969697	19.50159625
12.11	1.071969697	13.27200943	1.071969697	13.27200943	1.071969697	13.27200943	1.071969697	13.27200943	1.071969697	19.55519474
12.16	1.071969697	13.32560791	1.071969697	13.32560791	1.071969697	13.32560791	1.071969697	13.32560791	1.071969697	19.60879322
12.21	1.071969697	13.3792064	1.071969697	13.3792064	1.071969697	13.3792064	1.071969697	13.3792064	1.071969697	19.66239171
12.26	1.071969697	13.43280488	1.071969697	13.43280488	1.071969697	13.43280488	1.071969697	13.43280488	1.071969697	19.71599019
12.31	1.071969697	13.48640337	1.071969697	13.48640337	1.071969697	13.48640337	1.071969697	13.48640337	1.071969697	19.76958868
12.36	1.071969697	13.54000185	1.071969697	13.54000185	1.071969697	13.54000185	1.071969697	13.54000185	1.071969697	19.82318716
12.41	1.071969697	13.59360034	1.071969697	13.59360034	1.071969697	13.59360034	1.071969697	13.59360034	1.071969697	19.87678565
12.46	1.071969697	13.64719882	1.071969697	13.64719882	1.071969697	13.64719882	1.071969697	13.64719882	1.071969697	19.93038413
12.51	1.071969697	13.70079731	1.071969697	13.70079731	1.071969697	13.70079731	1.071969697	13.70079731	1.071969697	19.98398261
12.56	1.071969697	13.75439579	1.071969697	13.75439579	1.071969697	13.75439579	1.071969697	13.75439579	1.071969697	20.0375811
12.61	1.071969697	13.80799428	1.071969697	13.80799428	1.071969697	13.80799428	1.071969697	13.80799428	1.071969697	20.09117958
12.66	1.071969697	13.86159276	1.071969697	13.86159276	1.071969697	13.86159276	1.071969697	13.86159276	1.071969697	20.14477807
12.71	1.071969697	13.91519125	1.071969697	13.91519125	1.071969697	13.91519125	1.071969697	13.91519125	1.071969697	20.19837655
12.76	1.071969697	13.96878973	1.071969697	13.96878973	1.071969697	13.96878973	1.071969697	13.96878973	1.071969697	20.25197504
12.81	1.071969697	14.02238822	1.071969697	14.02238822	1.071969697	14.02238822	1.071969697	14.02238822	1.071969697	20.30557352
12.86	1.071969697	14.0759867	1.071969697	14.0759867	1.071969697	14.0759867	1.071969697	14.0759867	1.071969697	20.35917201
12.91	1.071969697	14.12958519	1.071969697	14.12958519	1.071969697	14.12958519	1.071969697	14.12958519	1.071969697	20.41277049
12.96	1.071969697	14.18318367	1.071969697	14.18318367	1.071969697	14.18318367	1.071969697	14.18318367	1.071969697	20.46636898
13.01	1.071969697	14.23678216	1.071969697	14.23678216	1.071969697	14.23678216	1.071969697	14.23678216	1.071969697	20.51996746
13.06	1.071969697	14.29038064	1.071969697	14.29038064	1.071969697	14.29038064	1.071969697	14.29038064	1.071969697	20.57356595
13.11	1.071969697	14.34397913	1.071969697	14.34397913	1.071969697	14.34397913	1.071969697	14.34397913	1.071969697	20.62716443
13.16	1.071969697	14.39757761	1.071969697	14.39757761	1.071969697	14.39757761	1.071969697	14.39757761	1.071969697	20.68076292
13.21	1.071969697	14.4511761	1.071969697	14.4511761	1.071969697	14.4511761	1.071969697	14.4511761	1.071969697	20.7343614
13.26	1.071969697	14.50477458	1.071969697	14.50477458	1.071969697	14.50477458	1.071969697	14.50477458	1.071969697	20.78795989
13.31	1.071969697	14.55837307	1.071969697	14.55837307	1.071969697	14.55837307	1.071969697	14.55837307	1.071969697	20.84155837
13.36	1.071969697	14.61197155	1.071969697	14.61197155	1.071969697	14.61197155	1.071969697	14.61197155	1.071969697	20.89515686
13.41	1.071969697	14.66557003	1.071969697	14.66557003	1.071969697	14.66557003	1.071969697	14.66557003	1.071969697	20.94875534
13.46	1.071969697	14.71916852	1.071969697	14.71916852	1.071969697	14.71916852	1.071969697	14.71916852	1.071969697	21.00235383
13.51	1.071969697	14.772767	1.071969697	14.772767	1.071969697	14.772767	1.071969697	14.772767	1.071969697	21.05595231
13.56	1.071969697	14.82636549	1.071969697	14.82636549	1.071969697	14.82636549	1.071969697	14.82636549	1.071969697	21.1095508
13.61	1.071969697	14.87996397	1.071969697	14.87996397	1.071969697	14.87996397	1.071969697	14.87996397	1.071969697	21.16314928
13.66	1.071969697	14.93356246	1.071969697	14.93356246	1.071969697	14.93356246	1.071969697	14.93356246	1.071969697	21.21674777
13.71	1.071969697	14.98716094	1.071969697	14.98716094	1.071969697	14.98716094	1.071969697	14.98716094	1.071969697	21.27034625
13.76	1.071969697	15.04075943	1.071969697	15.04075943	1.071969697	15.04075943	1.071969697	15.04075943	1.071969697	21.32394474
13.81	1.071969697	15.09435791	1.071969697	15.09435791	1.071969697	15.09435791	1.071969697	15.09435791	1.071969697	21.37754322
13.86	1.071969697	15.1479564	1.071969697	15.1479564	1.071969697	15.1479564	1.071969697	15.1479564	1.071969697	21.43114171
13.91	1.071969697	15.20155488	1.071969697	15.20155488	1.071969697	15.20155488	1.071969697	15.20155488	1.071969697	21.48474019
13.96	1.071969697	15.25515337	1.071969697	15.25515337	1.071969697	15.25515337	1.071969697	15.25515337	1.071969697	21.53833868
14.01	1.071969697	15.30875185	1.071969697	15.30875185	1.071969697	15.30875185	1.071969697	15.30875185	1.071969697	21.59193716
14.06	1.071969697	15.36235034	1.071969697	15.36235034	1.071969697	15.36235034	1.071969697	15.36235034	1.071969697	21.64553565
14.11	1.071969697	15.41594882	1.071969697	15.41594882	1.071969697	15.41594882	1.071969697	15.41594882	1.071969697	21.69913413
14.16	1.071969697	15.46954731	1.071969697	15.46954731	1.071969697	15.46954731	1.071969697	15.46954731	1.071969697	21.75273261
14.21	1.071969697	15.52314579	1.071969697	15.52314579	1.071969697	15.52314579	1.071969697	15.52314579	1.071969697	21.8063311
14.26	1.071969697	15.57674428	1.071969697	15.57674428	1.071969697	15.57674428	1.071969697	15.57674428	1.071969697	21.85992958
14.31	1.071969697	15.63034276	1.071969697	15.63034276	1.071969697	15.63034276	1.071969697	15.63034276	1.071969697	21.91352807
14.36	1.071969697	15.68394125	1.071969697	15.68394125	1.071969697	15.68394125	1.071969697	15.68394125	1.071969697	21.96712655
14.41	1.071969697	15.73753973	1.071969697	15.73753973	1.071969697	15.73753973	1.071969697	15.73753973	1.071969697	22.02072504
14.46	1.071969697	15.79113822	1.071969697	15.79113822	1.071969697	15.79113822	1.071969697	15.79113822	1.071969697	22.07432352
14.51	1.071969697	15.8447367	1.071969697	15.8447367	1.071969697	15.8447367	1.071969697	15.8447367	1.071969697	22.12792201
14.56	1.071969697	15.89833519	1.071969697	15.89833519	1.071969697	15.89833519	1.071969697	15.89833519	1.071969697	22.18152049
14.61	1.071969697	15.95193367	1.071969697	15.95193367	1.071969697	15.95193367	1.071969697	15.95193367	1.071969697	22.23511898
14.66	1.071969697	16.00553216	1.071969697	16.00553216	1.071969697	16.00553216	1.071969697	16.00553216	1.071969697	22.28871746
14.71	1.071969697	16.05913064	1.071969697	16.05913064	1.071969697	16.05913064	1.071969697	16.05913064	1.071969697	22.34231595
14.76	1.071969697	16.11272913	1.071969697	16.11272913	1.071969697	16.11272913	1.071969697	16.11272913	1.071969697	22.39591443
14.81	1.071969697	16.16632761	1.071969697	16.16632761	1.071969697	16.16632761	1.071969697	16.16632761	1.071969697	22.44951292
14.86	1.071969697	16.2199261	1.071969697	16.2199261	1.071969697	16.2199261	1.071969697	16.2199261	1.071969697	22.5031114
14.91	1.071969697	16.27352458	1.071969697	16.27352458	1.071969697	16.27352458	1.071969697	16.27352458	1.071969697	22.55670989
14.96	1.071969697	16.32712307	1.071969697	16.32712307	1.071969697	16.32712307	1.071969697	16.32712307	1.071969697	22.61030837
15	1.071969697	16.37000185	1.071969697	16.37000185	1.071969697	16.37000185	1.071969697	16.37000185	1.071969697	22.65318716


==> Data/SynchConsVarOffset.txt <==
0	0	49	0	134	0	276	0	469	0	492
1	0	49	0	134	0	276	0	469	0	492
1	0	232	0	205	0	205	0	342.75	0	272.3333333
2	0	232	0	205	0	205	0	342.75	0	272.3333333
2	500	746.1875	480	685	505	710	490	746.2708333	510	746.4444444
3	500	746.1875	480	685	505	710	490	746.2708333	510	746.4444444
3	493.75	1215.614583	492.5	1190	492.5	1190	496.25	1218.178819	505	1239.210648
4	493.75	1215.614583	492.5	1190	492.5	1190	496.25	1218.178819	505	1239.210648
4	493.75	1697.198351	492.5	1682.5	492.5	1682.5	496.5625	1705.909867	497.0833333	1712.025077
5	493.75	1697.198351	492.5	1682.5	492.5	1682.5	496.5625	1705.909867	497.0833333	1712.025077
5	493.828125	2185.855179	492.5	2175	492.5	2175	494.6614583	2190.395194	494.4444444	2191.685587
6	493.828125	2185.855179	492.5	2175	492.5	2175	494.6614583	2190.395194	494.4444444	2191.685587
6	493.3723958	2674.934989	492.5	2667.5	492.5	2667.5	493.5264757	2676.546671	493.5908565	2677.771112
7	493.3723958	2674.934989	492.5	2667.5	492.5	2667.5	493.5264757	2676.546671	493.5908565	2677.771112
7	492.9747179	3164.595133	492.5	3160	492.5	3160	493.029333	3165.358779	493.1544174	3166.556451
8	492.9747179	3164.595133	492.5	3160	492.5	3160	493.029333	3165.358779	493.1544174	3166.556451
8	492.7510127	3655.239491	492.5	3652.5	492.5	3652.5	492.7959376	3655.774745	492.8763784	3656.593573
9	492.7510127	3655.239491	492.5	3652.5	492.5	3652.5	492.7959376	3655.774745	492.8763784	3656.593573
9	492.6367376	4146.640297	492.5	4145	492.5	4145	492.668079	4147.010159	492.7091304	4147.486818
10	492.6367376	4146.640297	492.5	4145	492.5	4145	492.668079	4147.010159	492.7091304	4147.486818
10	492.5762042	4638.488818	492.5	4637.5	492.5	4637.5	492.5943024	4638.718547	492.6152893	4638.990994
11	492.5762042	4638.488818	492.5	4637.5	492.5	4637.5	492.5943024	4638.718547	492.6152893	4638.990994
11	492.5426266	5130.594468	492.5	5130	492.5	5130	492.5523979	5130.729783	492.5638312	5130.890435
12	492.5426266	5130.594468	492.5	5130	492.5	5130	492.5523979	5130.729783	492.5638312	5130.890435
12	492.5237561	5622.854819	492.5	5622.5	492.5	5622.5	492.5290573	5622.934112	492.5354859	5623.030454
13	492.5237561	5622.854819	492.5	5622.5	492.5	5622.5	492.5290573	5622.934112	492.5354859	5623.030454
13	492.5132034	6115.210436	492.5	6115	492.5	6115	492.5161358	6115.257277	492.5197474	6115.314838
14	492.5132034	6115.210436	492.5	6115	492.5	6115	492.5161358	6115.257277	492.5197474	6115.314838
14	492.5073348	6607.624263	492.5	6607.5	492.5	6607.5	492.5089708	6607.652	492.5109836	6607.686075
15	492.5073348	6607.624263	492.5	6607.5	492.5	6607.5	492.5089708	6607.652	492.5109836	6607.686075
15	492.5040764	7100.073142	492.5	7100	492.5	7100	492.5049886	7100.089507	492.5061061	7100.109552


==> Data/SynchConsVarRef.txt <==
0	492.5	205
1	492.5	697.5
2	492.5	1190
3	492.5	1682.5
4	492.5	2175
5	492.5	2667.5
6	492.5	3160
7	492.5	3652.5
8	492.5	4145
9	492.5	4637.5
10	492.5	5130
11	492.5	5622.5
12	492.5	6115
13	492.5	6607.5
14	492.5	7100
15	492.5	7592.5
16	492.5	8085
17	492.5	8577.5
18	492.5	9070
19	492.5	9562.5
20	492.5	10055


==> Data/SynchEdgesRefOffset.txt <==
0	284
0.002083333333	285.0354167
0.00625	287.10625
0.01041666667	289.1770833
0.01458333333	291.2479167
0.01875	293.31875
0.02291666667	295.3895833
0.02708333333	297.4604167
0.03125	299.53125
0.03529411765	301.5411765
0.03921568627	303.4901961
0.0431372549	305.4392157
0.04705882353	307.3882353
0.05102040816	309.3571429
0.05510204082	311.3857143
0.05918367347	313.4142857
0.06326530612	315.4428571
0.06732673267	317.4613861
0.07128712871	319.429703
0.07524752475	321.3980198
0.07920792079	323.3663366
0.08333333333	325.4166667
0.0875	327.4875
0.09166666667	329.5583333
0.09583333333	331.6291667
0.1	333.7
0.1039215686	335.6490196
0.1078431373	337.5980392
0.1117647059	339.5470588
0.1156862745	341.4960784
0.1196078431	343.445098
0.1235294118	345.3941176
0.1274509804	347.3431373
0.131372549	349.2921569
0.1354166667	351.3020833
0.1395833333	353.3729167
0.14375	355.44375
0.1479166667	357.5145833
0.152	359.544
0.156	361.532
0.16	363.52
0.164	365.508
0.168	367.496
0.172	369.484
0.176	371.472
0.18	373.46
0.184	375.448
0.188	377.436
0.192	379.424
0.196	381.412
0.2	383.4
0.204	385.388
0.208	387.376
0.212	389.364
0.216	391.352
0.22	393.34
0.224	395.328
0.228	397.316
0.232	399.304
0.236	401.292
0.24	403.28
0.244	405.268
0.248	407.256
0.2520833333	409.2854167
0.25625	411.35625
0.2604166667	413.4270833
0.2645833333	415.4979167
0.268627451	417.5078431
0.2725490196	419.4568627
0.2764705882	421.4058824
0.2803921569	423.354902
0.2843137255	425.3039216
0.2882352941	427.2529412
0.2921568627	429.2019608
0.2960784314	431.1509804
0.3	433.1
0.3041666667	435.1708333
0.3083333333	437.2416667
0.3125	439.3125
0.3166666667	441.3833333
0.3207920792	443.4336634
0.3247524752	445.4019802
0.3287128713	447.370297
0.3326732673	449.3386139
0.3367346939	451.3571429
0.3408163265	453.3857143
0.3448979592	455.4142857
0.3489795918	457.4428571
0.3529411765	459.4117647
0.3568627451	461.3607843
0.3607843137	463.3098039
0.3647058824	465.2588235
0.36875	467.26875
0.3729166667	469.3395833
0.3770833333	471.4104167
0.38125	473.48125
0.3854166667	475.5520833
0.3895833333	477.6229167
0.39375	479.69375
0.3979166667	481.7645833
0.4019607843	483.7745098
0.4058823529	485.7235294
0.4098039216	487.672549
0.4137254902	489.6215686
0.4176470588	491.5705882
0.4215686275	493.5196078
0.4254901961	495.4686275
0.4294117647	497.4176471
0.4333333333	499.3666667
0.4375	501.4375
0.4415841584	503.4673267
0.4455445545	505.4356436
0.4495049505	507.4039604
0.4534653465	509.3722772
0.4574257426	511.3405941
0.4613861386	513.3089109
0.4653465347	515.2772277
0.4693877551	517.2857143
0.4734693878	519.3142857
0.4775510204	521.3428571
0.4816326531	523.3714286
0.4857142857	525.4
0.4897959184	527.4285714
0.493877551	529.4571429
0.4979591837	531.4857143
0.502	533.494
0.506	535.482
0.51	537.47
0.514	539.458
0.518	541.446
0.522	543.434
0.526	545.422
0.53	547.41
0.534	549.398
0.538	551.386
0.542	553.374
0.546	555.362
0.55	557.35
0.5541666667	559.4208333
0.5583333333	561.4916667
0.5623762376	563.5009901
0.5663366337	565.4693069
0.5702970297	567.4376238
0.5742574257	569.4059406
0.5782178218	571.3742574
0.5821782178	573.3425743
0.5861386139	575.3108911
0.5900990099	577.2792079
0.5940594059	579.2475248
0.598019802	581.2158416
0.6020408163	583.2142857
0.606122449	585.2428571
0.6102040816	587.2714286
0.6142857143	589.3
0.6183673469	591.3285714
0.6224489796	593.3571429
0.6265306122	595.3857143
0.6306122449	597.4142857
0.6346938776	599.4428571
0.6387755102	601.4714286
0.6428571429	603.5
0.6469387755	605.5285714
0.6509803922	607.5372549
0.6549019608	609.4862745
0.6588235294	611.4352941
0.662745098	613.3843137
0.6666666667	615.3333333
0.6708333333	617.4041667
0.675	619.475
0.6791666667	621.5458333
0.6831683168	623.5346535
0.6871287129	625.5029703
0.6910891089	627.4712871
0.695049505	629.439604
0.699009901	631.4079208
0.702970297	633.3762376
0.7069306931	635.3445545
0.7108910891	637.3128713
0.7148514851	639.2811881
0.7188118812	641.249505
0.7229166667	643.2895833
0.7270833333	645.3604167
0.73125	647.43125
0.7352941176	649.4411765
0.7392156863	651.3901961
0.7431372549	653.3392157
0.7470588235	655.2882353
0.7510204082	657.2571429
0.7551020408	659.2857143
0.7591836735	661.3142857
0.7632653061	663.3428571
0.7673469388	665.3714286
0.7714285714	667.4
0.7755102041	669.4285714
0.7795918367	671.4571429
0.7836734694	673.4857143
0.787755102	675.5142857
0.7918367347	677.5428571
0.7959183673	679.5714286
0.8	681.6
0.803960396	683.5683168
0.8079207921	685.5366337
0.8118811881	687.5049505
0.8158415842	689.4732673
0.8198019802	691.4415842
0.8237623762	693.409901
0.8277227723	695.3782178
0.8316831683	697.3465347
0.8356435644	699.3148515
0.8396039604	701.2831683
0.84375	703.34375
0.8479166667	705.4145833
0.852	707.444
0.856	709.432
0.86	711.42
0.864	713.408
0.868	715.396
0.872	717.384
0.876	719.372
0.88	721.36
0.884	723.348
0.888	725.336
0.892	727.324
0.896	729.312
0.9	731.3
0.9040816327	733.3285714
0.9081632653	735.3571429
0.912244898	737.3857143
0.9163265306	739.4142857
0.9204081633	741.4428571
0.9244897959	743.4714286
0.9285714286	745.5
0.9326530612	747.5285714
0.9366336634	749.5069307
0.9405940594	751.4752475
0.9445544554	753.4435644
0.9485148515	755.4118812
0.9524752475	757.380198
0.9564356436	759.3485149
0.9604166667	761.3270833
0.9645833333	763.3979167
0.968627451	765.4078431
0.9725490196	767.3568627
0.9764705882	769.3058824
0.9803921569	771.254902
0.9843137255	773.2039216
0.9882352941	775.1529412
0.9921568627	777.1019608
0.9960784314	779.0509804
1	781
1.004166667	783.0708333
1.008333333	785.1416667
1.0125	787.2125
1.016666667	789.2833333
1.020833333	791.3541667
1.025	793.425
1.029166667	795.4958333
1.033333333	797.5666667
1.037254902	799.5156863
1.041176471	801.4647059
1.045098039	803.4137255
1.049019608	805.3627451
1.053061224	807.3714286
1.057142857	809.4
1.06122449	811.4285714
1.065306122	813.4571429
1.069306931	815.4455446
1.073267327	817.4138614
1.077227723	819.3821782
1.08125	821.38125
1.085416667	823.4520833
1.089583333	825.5229167
1.09375	827.59375
1.097916667	829.6645833
1.101960784	831.6745098
1.105882353	833.6235294
1.109803922	835.572549
1.11372549	837.5215686
1.117647059	839.4705882
1.121568627	841.4196078
1.125490196	843.3686275
1.129411765	845.3176471
1.133333333	847.2666667
1.1375	849.3375
1.141666667	851.4083333
1.145833333	853.4791667
1.15	855.55
1.154	857.538
1.158	859.526
1.162	861.514
1.166	863.502
1.17	865.49
1.174	867.478
1.178	869.466
1.182	871.454
1.186	873.442
1.19	875.43
1.194	877.418
1.198	879.406
1.202	881.394
1.206	883.382
1.21	885.37
1.214	887.358
1.218	889.346
1.222	891.334
1.226	893.322
1.23	895.31
1.234	897.298
1.238	899.286
1.242	901.274
1.246	903.262
1.25	905.25
1.254166667	907.3208333
1.258333333	909.3916667
1.2625	911.4625
1.266666667	913.5333333
1.270588235	915.4823529
1.274509804	917.4313725
1.278431373	919.3803922
1.282352941	921.3294118
1.28627451	923.2784314
1.290196078	925.227451
1.294117647	927.1764706
1.298039216	929.1254902
1.302083333	931.1354167
1.30625	933.20625
1.310416667	935.2770833
1.314583333	937.3479167
1.31875	939.41875
1.322772277	941.4178218
1.326732673	943.3861386
1.330693069	945.3544554
1.334693878	947.3428571
1.33877551	949.3714286
1.342857143	951.4
1.346938776	953.4285714
1.350980392	955.4372549
1.354901961	957.3862745
1.358823529	959.3352941
1.362745098	961.2843137
1.366666667	963.2333333
1.370833333	965.3041667
1.375	967.375
1.379166667	969.4458333
1.383333333	971.5166667
1.3875	973.5875
1.391666667	975.6583333
1.395833333	977.7291667
1.4	979.8
1.403921569	981.7490196
1.407843137	983.6980392
1.411764706	985.6470588
1.415686275	987.5960784
1.419607843	989.545098
1.423529412	991.4941176
1.42745098	993.4431373
1.431372549	995.3921569
1.435416667	997.4020833
1.439583333	999.4729167
1.443564356	1001.451485
1.447524752	1003.419802
1.451485149	1005.388119
1.455445545	1007.356436
1.459405941	1009.324752
1.463366337	1011.293069
1.467346939	1013.271429
1.471428571	1015.3
1.475510204	1017.328571
1.479591837	1019.357143
1.483673469	1021.385714
1.487755102	1023.414286
1.491836735	1025.442857
1.495918367	1027.471429
1.5	1029.5
1.504	1031.488
1.508	1033.476
1.512	1035.464
1.516	1037.452
1.52	1039.44
1.524	1041.428
1.528	1043.416
1.532	1045.404
1.536	1047.392
1.54	1049.38
1.544	1051.368
1.548	1053.356
1.552083333	1055.385417
1.55625	1057.45625
1.56039604	1059.516832
1.564356436	1061.485149
1.568316832	1063.453465
1.572277228	1065.421782
1.576237624	1067.390099
1.58019802	1069.358416
1.584158416	1071.326733
1.588118812	1073.29505
1.592079208	1075.263366
1.596039604	1077.231683
1.6	1079.2
1.604081633	1081.228571
1.608163265	1083.257143
1.612244898	1085.285714
1.616326531	1087.314286
1.620408163	1089.342857
1.624489796	1091.371429
1.628571429	1093.4
1.632653061	1095.428571
1.636734694	1097.457143
1.640816327	1099.485714
1.644897959	1101.514286
1.648979592	1103.542857
1.652941176	1105.511765
1.656862745	1107.460784
1.660784314	1109.409804
1.664705882	1111.358824
1.66875	1113.36875
1.672916667	1115.439583
1.677083333	1117.510417
1.681188119	1119.550495
1.685148515	1121.518812
1.689108911	1123.487129
1.693069307	1125.455446
1.697029703	1127.423762
1.700990099	1129.392079
1.704950495	1131.360396
1.708910891	1133.328713
1.712871287	1135.29703
1.716831683	1137.265347
1.720833333	1139.254167
1.725	1141.325
1.729166667	1143.395833
1.733333333	1145.466667
1.737254902	1147.415686
1.741176471	1149.364706
1.745098039	1151.313725
1.749019608	1153.262745
1.753061224	1155.271429
1.757142857	1157.3
1.76122449	1159.328571
1.765306122	1161.357143
1.769387755	1163.385714
1.773469388	1165.414286
1.77755102	1167.442857
1.781632653	1169.471429
1.785714286	1171.5
1.789795918	1173.528571
1.793877551	1175.557143
1.797959184	1177.585714
1.801980198	1179.584158
1.805940594	1181.552475
1.80990099	1183.520792
1.813861386	1185.489109
1.817821782	1187.457426
1.821782178	1189.425743
1.825742574	1191.394059
1.82970297	1193.362376
1.833663366	1195.330693
1.837623762	1197.29901
1.841666667	1199.308333
1.845833333	1201.379167
1.85	1203.45
1.854	1205.438
1.858	1207.426
1.862	1209.414
1.866	1211.402
1.87	1213.39
1.874	1215.378
1.878	1217.366
1.882	1219.354
1.886	1221.342
1.89	1223.33
1.894	1225.318
1.898	1227.306
1.902040816	1229.314286
1.906122449	1231.342857
1.910204082	1233.371429
1.914285714	1235.4
1.918367347	1237.428571
1.92244898	1239.457143
1.926530612	1241.485714
1.930612245	1243.514286
1.934653465	1245.522772
1.938613861	1247.491089
1.942574257	1249.459406
1.946534653	1251.427723
1.95049505	1253.39604
1.954455446	1255.364356
1.958415842	1257.332673
1.9625	1259.3625
1.966666667	1261.433333
1.970588235	1263.382353
1.974509804	1265.331373
1.978431373	1267.280392
1.982352941	1269.229412
1.98627451	1271.178431
1.990196078	1273.127451
1.994117647	1275.076471
1.998039216	1277.02549
2.002083333	1279.035417
2.00625	1281.10625
2.010416667	1283.177083
2.014583333	1285.247917
2.01875	1287.31875
2.022916667	1289.389583
2.027083333	1291.460417
2.03125	1293.53125
2.035294118	1295.541176
2.039215686	1297.490196
2.043137255	1299.439216
2.047058824	1301.388235
2.051020408	1303.357143
2.055102041	1305.385714
2.059183673	1307.414286
2.063265306	1309.442857
2.067326733	1311.461386
2.071287129	1313.429703
2.075247525	1315.39802
2.079207921	1317.366337
2.083333333	1319.416667
2.0875	1321.4875
2.091666667	1323.558333
2.095833333	1325.629167
2.1	1327.7
2.103921569	1329.64902
2.107843137	1331.598039
2.111764706	1333.547059
2.115686275	1335.496078
2.119607843	1337.445098
2.123529412	1339.394118
2.12745098	1341.343137
2.131372549	1343.292157
2.135416667	1345.302083
2.139583333	1347.372917
2.14375	1349.44375
2.147916667	1351.514583
2.152	1353.544
2.156	1355.532
2.16	1357.52
2.164	1359.508
2.168	1361.496
2.172	1363.484
2.176	1365.472
2.18	1367.46
2.184	1369.448
2.188	1371.436
2.192	1373.424
2.196	1375.412
2.2	1377.4
2.204	1379.388
2.208	1381.376
2.212	1383.364
2.216	1385.352
2.22	1387.34
2.224	1389.328
2.228	1391.316
2.232	1393.304
2.236	1395.292
2.24	1397.28
2.244	1399.268
2.248	1401.256
2.252083333	1403.285417
2.25625	1405.35625
2.260416667	1407.427083
2.264583333	1409.497917
2.268627451	1411.507843
2.27254902	1413.456863
2.276470588	1415.405882
2.280392157	1417.354902
2.284313725	1419.303922
2.288235294	1421.252941
2.292156863	1423.201961
2.296078431	1425.15098
2.3	1427.1
2.304166667	1429.170833
2.308333333	1431.241667
2.3125	1433.3125
2.316666667	1435.383333
2.320792079	1437.433663
2.324752475	1439.40198
2.328712871	1441.370297
2.332673267	1443.338614
2.336734694	1445.357143
2.340816327	1447.385714
2.344897959	1449.414286
2.348979592	1451.442857
2.352941176	1453.411765
2.356862745	1455.360784
2.360784314	1457.309804
2.364705882	1459.258824
2.36875	1461.26875
2.372916667	1463.339583
2.377083333	1465.410417
2.38125	1467.48125
2.385416667	1469.552083
2.389583333	1471.622917
2.39375	1473.69375
2.397916667	1475.764583
2.401960784	1477.77451
2.405882353	1479.723529
2.409803922	1481.672549
2.41372549	1483.621569
2.417647059	1485.570588
2.421568627	1487.519608
2.425490196	1489.468627
2.429411765	1491.417647
2.433333333	1493.366667
2.4375	1495.4375
2.441584158	1497.467327
2.445544554	1499.435644
2.44950495	1501.40396
2.453465347	1503.372277
2.457425743	1505.340594
2.461386139	1507.308911
2.465346535	1509.277228
2.469387755	1511.285714
2.473469388	1513.314286
2.47755102	1515.342857
2.481632653	1517.371429
2.485714286	1519.4
2.489795918	1521.428571
2.493877551	1523.457143
2.497959184	1525.485714
2.502	1527.494
2.506	1529.482
2.51	1531.47
2.514	1533.458
2.518	1535.446
2.522	1537.434
2.526	1539.422
2.53	1541.41
2.534	1543.398
2.538	1545.386
2.542	1547.374
2.546	1549.362
2.55	1551.35
2.554166667	1553.420833
2.558333333	1555.491667
2.562376238	1557.50099
2.566336634	1559.469307
2.57029703	1561.437624
2.574257426	1563.405941
2.578217822	1565.374257
2.582178218	1567.342574
2.586138614	1569.310891
2.59009901	1571.279208
2.594059406	1573.247525
2.598019802	1575.215842
2.602040816	1577.214286
2.606122449	1579.242857
2.610204082	1581.271429
2.614285714	1583.3
2.618367347	1585.328571
2.62244898	1587.357143
2.626530612	1589.385714
2.630612245	1591.414286
2.634693878	1593.442857
2.63877551	1595.471429
2.642857143	1597.5
2.646938776	1599.528571
2.650980392	1601.537255
2.654901961	1603.486275
2.658823529	1605.435294
2.662745098	1607.384314
2.666666667	1609.333333
2.670833333	1611.404167
2.675	1613.475
2.679166667	1615.545833
2.683168317	1617.534653
2.687128713	1619.50297
2.691089109	1621.471287
2.695049505	1623.439604
2.699009901	1625.407921
2.702970297	1627.376238
2.706930693	1629.344554
2.710891089	1631.312871
2.714851485	1633.281188
2.718811881	1635.249505
2.722916667	1637.289583
2.727083333	1639.360417
2.73125	1641.43125
2.735294118	1643.441176
2.739215686	1645.390196
2.743137255	1647.339216
2.747058824	1649.288235
2.751020408	1651.257143
2.755102041	1653.285714
2.759183673	1655.314286
2.763265306	1657.342857
2.767346939	1659.371429
2.771428571	1661.4
2.775510204	1663.428571
2.779591837	1665.457143
2.783673469	1667.485714
2.787755102	1669.514286
2.791836735	1671.542857
2.795918367	1673.571429
2.8	1675.6
2.803960396	1677.568317
2.807920792	1679.536634
2.811881188	1681.50495
2.815841584	1683.473267
2.81980198	1685.441584
2.823762376	1687.409901
2.827722772	1689.378218
2.831683168	1691.346535
2.835643564	1693.314851
2.83960396	1695.283168
2.84375	1697.34375
2.847916667	1699.414583
2.852	1701.444
2.856	1703.432
2.86	1705.42
2.864	1707.408
2.868	1709.396
2.872	1711.384
2.876	1713.372
2.88	1715.36
2.884	1717.348
2.888	1719.336
2.892	1721.324
2.896	1723.312
2.9	1725.3
2.904081633	1727.328571
2.908163265	1729.357143
2.912244898	1731.385714
2.916326531	1733.414286
2.920408163	1735.442857
2.924489796	1737.471429
2.928571429	1739.5
2.932653061	1741.528571
2.936633663	1743.506931
2.940594059	1745.475248
2.944554455	1747.443564
2.948514851	1749.411881
2.952475248	1751.380198
2.956435644	1753.348515
2.960416667	1755.327083
2.964583333	1757.397917
2.968627451	1759.407843
2.97254902	1761.356863
2.976470588	1763.305882
2.980392157	1765.254902
2.984313725	1767.203922
2.988235294	1769.152941
2.992156863	1771.101961
2.996078431	1773.05098
3	1775
3.004166667	1777.070833
3.008333333	1779.141667
3.0125	1781.2125
3.016666667	1783.283333
3.020833333	1785.354167
3.025	1787.425
3.029166667	1789.495833
3.033333333	1791.566667
3.037254902	1793.515686
3.041176471	1795.464706
3.045098039	1797.413725
3.049019608	1799.362745
3.053061224	1801.371429
3.057142857	1803.4
3.06122449	1805.428571
3.065306122	1807.457143
3.069306931	1809.445545
3.073267327	1811.413861
3.077227723	1813.382178
3.08125	1815.38125
3.085416667	1817.452083
3.089583333	1819.522917
3.09375	1821.59375
3.097916667	1823.664583
3.101960784	1825.67451
3.105882353	1827.623529
3.109803922	1829.572549
3.11372549	1831.521569
3.117647059	1833.470588
3.121568627	1835.419608
3.125490196	1837.368627
3.129411765	1839.317647
3.133333333	1841.266667
3.1375	1843.3375
3.141666667	1845.408333
3.145833333	1847.479167
3.15	1849.55
3.154	1851.538
3.158	1853.526
3.162	1855.514
3.166	1857.502
3.17	1859.49
3.174	1861.478
3.178	1863.466
3.182	1865.454
3.186	1867.442
3.19	1869.43
3.194	1871.418
3.198	1873.406
3.202	1875.394
3.206	1877.382
3.21	1879.37
3.214	1881.358
3.218	1883.346
3.222	1885.334
3.226	1887.322
3.23	1889.31
3.234	1891.298
3.238	1893.286
3.242	1895.274
3.246	1897.262
3.25	1899.25
3.254166667	1901.320833
3.258333333	1903.391667
3.2625	1905.4625
3.266666667	1907.533333
3.270588235	1909.482353
3.274509804	1911.431373
3.278431373	1913.380392
3.282352941	1915.329412
3.28627451	1917.278431
3.290196078	1919.227451
3.294117647	1921.176471
3.298039216	1923.12549
3.302083333	1925.135417
3.30625	1927.20625
3.310416667	1929.277083
3.314583333	1931.347917
3.31875	1933.41875
3.322772277	1935.417822
3.326732673	1937.386139
3.330693069	1939.354455
3.334693878	1941.342857
3.33877551	1943.371429
3.342857143	1945.4
3.346938776	1947.428571
3.350980392	1949.437255
3.354901961	1951.386275
3.358823529	1953.335294
3.362745098	1955.284314
3.366666667	1957.233333
3.370833333	1959.304167
3.375	1961.375
3.379166667	1963.445833
3.383333333	1965.516667
3.3875	1967.5875
3.391666667	1969.658333
3.395833333	1971.729167
3.4	1973.8
3.403921569	1975.74902
3.407843137	1977.698039
3.411764706	1979.647059
3.415686275	1981.596078
3.419607843	1983.545098
3.423529412	1985.494118
3.42745098	1987.443137
3.431372549	1989.392157
3.435416667	1991.402083
3.439583333	1993.472917
3.443564356	1995.451485
3.447524752	1997.419802
3.451485149	1999.388119
3.455445545	2001.356436
3.459405941	2003.324752
3.463366337	2005.293069
3.467346939	2007.271429
3.471428571	2009.3
3.475510204	2011.328571
3.479591837	2013.357143
3.483673469	2015.385714
3.487755102	2017.414286
3.491836735	2019.442857
3.495918367	2021.471429
3.5	2023.5
3.504	2025.488
3.508	2027.476
3.512	2029.464
3.516	2031.452
3.52	2033.44
3.524	2035.428
3.528	2037.416
3.532	2039.404
3.536	2041.392
3.54	2043.38
3.544	2045.368
3.548	2047.356
3.552083333	2049.385417
3.55625	2051.45625
3.56039604	2053.516832
3.564356436	2055.485149
3.568316832	2057.453465
3.572277228	2059.421782
3.576237624	2061.390099
3.58019802	2063.358416
3.584158416	2065.326733
3.588118812	2067.29505
3.592079208	2069.263366
3.596039604	2071.231683
3.6	2073.2
3.604081633	2075.228571
3.608163265	2077.257143
3.612244898	2079.285714
3.616326531	2081.314286
3.620408163	2083.342857
3.624489796	2085.371429
3.628571429	2087.4
3.632653061	2089.428571
3.636734694	2091.457143
3.640816327	2093.485714
3.644897959	2095.514286
3.648979592	2097.542857
3.652941176	2099.511765
3.656862745	2101.460784
3.660784314	2103.409804
3.664705882	2105.358824
3.66875	2107.36875
3.672916667	2109.439583
3.677083333	2111.510417
3.681188119	2113.550495
3.685148515	2115.518812
3.689108911	2117.487129
3.693069307	2119.455446
3.697029703	2121.423762
3.700990099	2123.392079
3.704950495	2125.360396
3.708910891	2127.328713
3.712871287	2129.29703
3.716831683	2131.265347
3.720833333	2133.254167
3.725	2135.325
3.729166667	2137.395833
3.733333333	2139.466667
3.737254902	2141.415686
3.741176471	2143.364706
3.745098039	2145.313725
3.749019608	2147.262745
3.753061224	2149.271429
3.757142857	2151.3
3.76122449	2153.328571
3.765306122	2155.357143
3.769387755	2157.385714
3.773469388	2159.414286
3.77755102	2161.442857
3.781632653	2163.471429
3.785714286	2165.5
3.789795918	2167.528571
3.793877551	2169.557143
3.797959184	2171.585714
3.801980198	2173.584158
3.805940594	2175.552475
3.80990099	2177.520792
3.813861386	2179.489109
3.817821782	2181.457426
3.821782178	2183.425743
3.825742574	2185.394059
3.82970297	2187.362376
3.833663366	2189.330693
3.837623762	2191.29901
3.841666667	2193.308333
3.845833333	2195.379167
3.85	2197.45
3.854	2199.438
3.858	2201.426
3.862	2203.414
3.866	2205.402
3.87	2207.39
3.874	2209.378
3.878	2211.366
3.882	2213.354
3.886	2215.342
3.89	2217.33
3.894	2219.318
3.898	2221.306
3.902040816	2223.314286
3.906122449	2225.342857
3.910204082	2227.371429
3.914285714	2229.4
3.918367347	2231.428571
3.92244898	2233.457143
3.926530612	2235.485714
3.930612245	2237.514286
3.934653465	2239.522772
3.938613861	2241.491089
3.942574257	2243.459406
3.946534653	2245.427723
3.95049505	2247.39604
3.954455446	2249.364356
3.958415842	2251.332673
3.9625	2253.3625
3.966666667	2255.433333
3.970588235	2257.382353
3.974509804	2259.331373
3.978431373	2261.280392
3.982352941	2263.229412
3.98627451	2265.178431
3.990196078	2267.127451
3.994117647	2269.076471
3.998039216	2271.02549
4.002083333	2273.035417
4.00625	2275.10625
4.010416667	2277.177083
4.014583333	2279.247917
4.01875	2281.31875
4.022916667	2283.389583
4.027083333	2285.460417
4.03125	2287.53125
4.035294118	2289.541176
4.039215686	2291.490196
4.043137255	2293.439216
4.047058824	2295.388235
4.051020408	2297.357143
4.055102041	2299.385714
4.059183673	2301.414286
4.063265306	2303.442857
4.067326733	2305.461386
4.071287129	2307.429703
4.075247525	2309.39802
4.079207921	2311.366337
4.083333333	2313.416667
4.0875	2315.4875
4.091666667	2317.558333
4.095833333	2319.629167
4.1	2321.7
4.103921569	2323.64902
4.107843137	2325.598039
4.111764706	2327.547059
4.115686275	2329.496078
4.119607843	2331.445098
4.123529412	2333.394118
4.12745098	2335.343137
4.131372549	2337.292157
4.135416667	2339.302083
4.139583333	2341.372917
4.14375	2343.44375
4.147916667	2345.514583
4.152	2347.544
4.156	2349.532
4.16	2351.52
4.164	2353.508
4.168	2355.496
4.172	2357.484
4.176	2359.472
4.18	2361.46
4.184	2363.448
4.188	2365.436
4.192	2367.424
4.196	2369.412
4.2	2371.4
4.204	2373.388
4.208	2375.376
4.212	2377.364
4.216	2379.352
4.22	2381.34
4.224	2383.328
4.228	2385.316
4.232	2387.304
4.236	2389.292
4.24	2391.28
4.244	2393.268
4.248	2395.256
4.252083333	2397.285417
4.25625	2399.35625
4.260416667	2401.427083
4.264583333	2403.497917
4.268627451	2405.507843
4.27254902	2407.456863
4.276470588	2409.405882
4.280392157	2411.354902
4.284313725	2413.303922
4.288235294	2415.252941
4.292156863	2417.201961
4.296078431	2419.15098
4.3	2421.1
4.304166667	2423.170833
4.308333333	2425.241667
4.3125	2427.3125
4.316666667	2429.383333
4.320792079	2431.433663
4.324752475	2433.40198
4.328712871	2435.370297
4.332673267	2437.338614
4.336734694	2439.357143
4.340816327	2441.385714
4.344897959	2443.414286
4.348979592	2445.442857
4.352941176	2447.411765
4.356862745	2449.360784
4.360784314	2451.309804
4.364705882	2453.258824
4.36875	2455.26875
4.372916667	2457.339583
4.377083333	2459.410417
4.38125	2461.48125
4.385416667	2463.552083
4.389583333	2465.622917
4.39375	2467.69375
4.397916667	2469.764583
4.401960784	2471.77451
4.405882353	2473.723529
4.409803922	2475.672549
4.41372549	2477.621569
4.417647059	2479.570588
4.421568627	2481.519608
4.425490196	2483.468627
4.429411765	2485.417647
4.433333333	2487.366667
4.4375	2489.4375
4.441584158	2491.467327
4.445544554	2493.435644
4.44950495	2495.40396
4.453465347	2497.372277
4.457425743	2499.340594
4.461386139	2501.308911
4.465346535	2503.277228
4.469387755	2505.285714
4.473469388	2507.314286
4.47755102	2509.342857
4.481632653	2511.371429
4.485714286	2513.4
4.489795918	2515.428571
4.493877551	2517.457143
4.497959184	2519.485714
4.502	2521.494
4.506	2523.482
4.51	2525.47
4.514	2527.458
4.518	2529.446
4.522	2531.434
4.526	2533.422
4.53	2535.41
4.534	2537.398
4.538	2539.386
4.542	2541.374
4.546	2543.362
4.55	2545.35
4.554166667	2547.420833
4.558333333	2549.491667
4.562376238	2551.50099
4.566336634	2553.469307
4.57029703	2555.437624
4.574257426	2557.405941
4.578217822	2559.374257
4.582178218	2561.342574
4.586138614	2563.310891
4.59009901	2565.279208
4.594059406	2567.247525
4.598019802	2569.215842
4.602040816	2571.214286
4.606122449	2573.242857
4.610204082	2575.271429
4.614285714	2577.3
4.618367347	2579.328571
4.62244898	2581.357143
4.626530612	2583.385714
4.630612245	2585.414286
4.634693878	2587.442857
4.63877551	2589.471429
4.642857143	2591.5
4.646938776	2593.528571
4.650980392	2595.537255
4.654901961	2597.486275
4.658823529	2599.435294
4.662745098	2601.384314
4.666666667	2603.333333
4.670833333	2605.404167
4.675	2607.475
4.679166667	2609.545833
4.683168317	2611.534653
4.687128713	2613.50297
4.691089109	2615.471287
4.695049505	2617.439604
4.699009901	2619.407921
4.702970297	2621.376238
4.706930693	2623.344554
4.710891089	2625.312871
4.714851485	2627.281188
4.718811881	2629.249505
4.722916667	2631.289583
4.727083333	2633.360417
4.73125	2635.43125
4.735294118	2637.441176
4.739215686	2639.390196
4.743137255	2641.339216
4.747058824	2643.288235
4.751020408	2645.257143
4.755102041	2647.285714
4.759183673	2649.314286
4.763265306	2651.342857
4.767346939	2653.371429
4.771428571	2655.4
4.775510204	2657.428571
4.779591837	2659.457143
4.783673469	2661.485714
4.787755102	2663.514286
4.791836735	2665.542857
4.795918367	2667.571429
4.8	2669.6
4.803960396	2671.568317
4.807920792	2673.536634
4.811881188	2675.50495
4.815841584	2677.473267
4.81980198	2679.441584
4.823762376	2681.409901
4.827722772	2683.378218
4.831683168	2685.346535
4.835643564	2687.314851
4.83960396	2689.283168
4.84375	2691.34375
4.847916667	2693.414583
4.852	2695.444
4.856	2697.432
4.86	2699.42
4.864	2701.408
4.868	2703.396
4.872	2705.384
4.876	2707.372
4.88	2709.36
4.884	2711.348
4.888	2713.336
4.892	2715.324
4.896	2717.312
4.9	2719.3
4.904081633	2721.328571
4.908163265	2723.357143
4.912244898	2725.385714
4.916326531	2727.414286
4.920408163	2729.442857
4.924489796	2731.471429
4.928571429	2733.5
4.932653061	2735.528571
4.936633663	2737.506931
4.940594059	2739.475248
4.944554455	2741.443564
4.948514851	2743.411881
4.952475248	2745.380198
4.956435644	2747.348515
4.960416667	2749.327083
4.964583333	2751.397917
4.968627451	2753.407843
4.97254902	2755.356863
4.976470588	2757.305882
4.980392157	2759.254902
4.984313725	2761.203922
4.988235294	2763.152941
4.992156863	2765.101961
4.996078431	2767.05098
5	2769
5.004166667	2771.070833
5.008333333	2773.141667
5.0125	2775.2125
5.016666667	2777.283333
5.020833333	2779.354167
5.025	2781.425
5.029166667	2783.495833
5.033333333	2785.566667
5.037254902	2787.515686
5.041176471	2789.464706
5.045098039	2791.413725
5.049019608	2793.362745
5.053061224	2795.371429
5.057142857	2797.4
5.06122449	2799.428571
5.065306122	2801.457143
5.069306931	2803.445545
5.073267327	2805.413861
5.077227723	2807.382178
5.08125	2809.38125
5.085416667	2811.452083
5.089583333	2813.522917
5.09375	2815.59375
5.097916667	2817.664583
5.101960784	2819.67451
5.105882353	2821.623529
5.109803922	2823.572549
5.11372549	2825.521569
5.117647059	2827.470588
5.121568627	2829.419608
5.125490196	2831.368627
5.129411765	2833.317647
5.133333333	2835.266667
5.1375	2837.3375
5.141666667	2839.408333
5.145833333	2841.479167
5.15	2843.55
5.154	2845.538
5.158	2847.526
5.162	2849.514
5.166	2851.502
5.17	2853.49
5.174	2855.478
5.178	2857.466
5.182	2859.454
5.186	2861.442
5.19	2863.43
5.194	2865.418
5.198	2867.406
5.202	2869.394
5.206	2871.382
5.21	2873.37
5.214	2875.358
5.218	2877.346
5.222	2879.334
5.226	2881.322
5.23	2883.31
5.234	2885.298
5.238	2887.286
5.242	2889.274
5.246	2891.262
5.25	2893.25
5.254166667	2895.320833
5.258333333	2897.391667
5.2625	2899.4625
5.266666667	2901.533333
5.270588235	2903.482353
5.274509804	2905.431373
5.278431373	2907.380392
5.282352941	2909.329412
5.28627451	2911.278431
5.290196078	2913.227451
5.294117647	2915.176471
5.298039216	2917.12549
5.302083333	2919.135417
5.30625	2921.20625
5.310416667	2923.277083
5.314583333	2925.347917
5.31875	2927.41875
5.322772277	2929.417822
5.326732673	2931.386139
5.330693069	2933.354455
5.334693878	2935.342857
5.33877551	2937.371429
5.342857143	2939.4
5.346938776	2941.428571
5.350980392	2943.437255
5.354901961	2945.386275
5.358823529	2947.335294
5.362745098	2949.284314
5.366666667	2951.233333
5.370833333	2953.304167
5.375	2955.375
5.379166667	2957.445833
5.383333333	2959.516667
5.3875	2961.5875
5.391666667	2963.658333
5.395833333	2965.729167
5.4	2967.8
5.403921569	2969.74902
5.407843137	2971.698039
5.411764706	2973.647059
5.415686275	2975.596078
5.419607843	2977.545098
5.423529412	2979.494118
5.42745098	2981.443137
5.431372549	2983.392157
5.435416667	2985.402083
5.439583333	2987.472917
5.443564356	2989.451485
5.447524752	2991.419802
5.451485149	2993.388119
5.455445545	2995.356436
5.459405941	2997.324752
5.463366337	2999.293069
5.467346939	3001.271429
5.471428571	3003.3
5.475510204	3005.328571
5.479591837	3007.357143
5.483673469	3009.385714
5.487755102	3011.414286
5.491836735	3013.442857
5.495918367	3015.471429
5.5	3017.5
5.504	3019.488
5.508	3021.476
5.512	3023.464
5.516	3025.452
5.52	3027.44
5.524	3029.428
5.528	3031.416
5.532	3033.404
5.536	3035.392
5.54	3037.38
5.544	3039.368
5.548	3041.356
5.552083333	3043.385417
5.55625	3045.45625
5.56039604	3047.516832
5.564356436	3049.485149
5.568316832	3051.453465
5.572277228	3053.421782
5.576237624	3055.390099
5.58019802	3057.358416
5.584158416	3059.326733
5.588118812	3061.29505
5.592079208	3063.263366
5.596039604	3065.231683
5.6	3067.2
5.604081633	3069.228571
5.608163265	3071.257143
5.612244898	3073.285714
5.616326531	3075.314286
5.620408163	3077.342857
5.624489796	3079.371429
5.628571429	3081.4
5.632653061	3083.428571
5.636734694	3085.457143
5.640816327	3087.485714
5.644897959	3089.514286
5.648979592	3091.542857
5.652941176	3093.511765
5.656862745	3095.460784
5.660784314	3097.409804
5.664705882	3099.358824
5.66875	3101.36875
5.672916667	3103.439583
5.677083333	3105.510417
5.681188119	3107.550495
5.685148515	3109.518812
5.689108911	3111.487129
5.693069307	3113.455446
5.697029703	3115.423762
5.700990099	3117.392079
5.704950495	3119.360396
5.708910891	3121.328713
5.712871287	3123.29703
5.716831683	3125.265347
5.720833333	3127.254167
5.725	3129.325
5.729166667	3131.395833
5.733333333	3133.466667
5.737254902	3135.415686
5.741176471	3137.364706
5.745098039	3139.313725
5.749019608	3141.262745
5.753061224	3143.271429
5.757142857	3145.3
5.76122449	3147.328571
5.765306122	3149.357143
5.769387755	3151.385714
5.773469388	3153.414286
5.77755102	3155.442857
5.781632653	3157.471429
5.785714286	3159.5
5.789795918	3161.528571
5.793877551	3163.557143
5.797959184	3165.585714
5.801980198	3167.584158
5.805940594	3169.552475
5.80990099	3171.520792
5.813861386	3173.489109
5.817821782	3175.457426
5.821782178	3177.425743
5.825742574	3179.394059
5.82970297	3181.362376
5.833663366	3183.330693
5.837623762	3185.29901
5.841666667	3187.308333
5.845833333	3189.379167
5.85	3191.45
5.854	3193.438
5.858	3195.426
5.862	3197.414
5.866	3199.402
5.87	3201.39
5.874	3203.378
5.878	3205.366
5.882	3207.354
5.886	3209.342
5.89	3211.33
5.894	3213.318
5.898	3215.306
5.902040816	3217.314286
5.906122449	3219.342857
5.910204082	3221.371429
5.914285714	3223.4
5.918367347	3225.428571
5.92244898	3227.457143
5.926530612	3229.485714
5.930612245	3231.514286
5.934653465	3233.522772
5.938613861	3235.491089
5.942574257	3237.459406
5.946534653	3239.427723
5.95049505	3241.39604
5.954455446	3243.364356
5.958415842	3245.332673
5.9625	3247.3625
5.966666667	3249.433333
5.970588235	3251.382353
5.974509804	3253.331373
5.978431373	3255.280392
5.982352941	3257.229412
5.98627451	3259.178431
5.990196078	3261.127451
5.994117647	3263.076471
5.998039216	3265.02549
6.002083333	3267.035417
6.00625	3269.10625
6.010416667	3271.177083
6.014583333	3273.247917
6.01875	3275.31875
6.022916667	3277.389583
6.027083333	3279.460417
6.03125	3281.53125
6.035294118	3283.541176
6.039215686	3285.490196
6.043137255	3287.439216
6.047058824	3289.388235
6.051020408	3291.357143
6.055102041	3293.385714
6.059183673	3295.414286
6.063265306	3297.442857
6.067326733	3299.461386
6.071287129	3301.429703
6.075247525	3303.39802
6.079207921	3305.366337
6.083333333	3307.416667
6.0875	3309.4875
6.091666667	3311.558333
6.095833333	3313.629167
6.1	3315.7
6.103921569	3317.64902
6.107843137	3319.598039
6.111764706	3321.547059
6.115686275	3323.496078
6.119607843	3325.445098
6.123529412	3327.394118
6.12745098	3329.343137
6.131372549	3331.292157
6.135416667	3333.302083
6.139583333	3335.372917
6.14375	3337.44375
6.147916667	3339.514583
6.152	3341.544
6.156	3343.532
6.16	3345.52
6.164	3347.508
6.168	3349.496
6.172	3351.484
6.176	3353.472
6.18	3355.46
6.184	3357.448
6.188	3359.436
6.192	3361.424
6.196	3363.412
6.2	3365.4
6.204	3367.388
6.208	3369.376
6.212	3371.364
6.216	3373.352
6.22	3375.34
6.224	3377.328
6.228	3379.316
6.232	3381.304
6.236	3383.292
6.24	3385.28
6.244	3387.268
6.248	3389.256
6.252083333	3391.285417
6.25625	3393.35625
6.260416667	3395.427083
6.264583333	3397.497917
6.268627451	3399.507843
6.27254902	3401.456863
6.276470588	3403.405882
6.280392157	3405.354902
6.284313725	3407.303922
6.288235294	3409.252941
6.292156863	3411.201961
6.296078431	3413.15098
6.3	3415.1
6.304166667	3417.170833
6.308333333	3419.241667
6.3125	3421.3125
6.316666667	3423.383333
6.320792079	3425.433663
6.324752475	3427.40198
6.328712871	3429.370297
6.332673267	3431.338614
6.336734694	3433.357143
6.340816327	3435.385714
6.344897959	3437.414286
6.348979592	3439.442857
6.352941176	3441.411765
6.356862745	3443.360784
6.360784314	3445.309804
6.364705882	3447.258824
6.36875	3449.26875
6.372916667	3451.339583
6.377083333	3453.410417
6.38125	3455.48125
6.385416667	3457.552083
6.389583333	3459.622917
6.39375	3461.69375
6.397916667	3463.764583
6.401960784	3465.77451
6.405882353	3467.723529
6.409803922	3469.672549
6.41372549	3471.621569
6.417647059	3473.570588
6.421568627	3475.519608
6.425490196	3477.468627
6.429411765	3479.417647
6.433333333	3481.366667
6.4375	3483.4375
6.441584158	3485.467327
6.445544554	3487.435644
6.44950495	3489.40396
6.453465347	3491.372277
6.457425743	3493.340594
6.461386139	3495.308911
6.465346535	3497.277228
6.469387755	3499.285714
6.473469388	3501.314286
6.47755102	3503.342857
6.481632653	3505.371429
6.485714286	3507.4
6.489795918	3509.428571
6.493877551	3511.457143
6.497959184	3513.485714
6.502	3515.494
6.506	3517.482
6.51	3519.47
6.514	3521.458
6.518	3523.446
6.522	3525.434
6.526	3527.422
6.53	3529.41
6.534	3531.398
6.538	3533.386
6.542	3535.374
6.546	3537.362
6.55	3539.35
6.554166667	3541.420833
6.558333333	3543.491667
6.562376238	3545.50099
6.566336634	3547.469307
6.57029703	3549.437624
6.574257426	3551.405941
6.578217822	3553.374257
6.582178218	3555.342574
6.586138614	3557.310891
6.59009901	3559.279208
6.594059406	3561.247525
6.598019802	3563.215842
6.602040816	3565.214286
6.606122449	3567.242857
6.610204082	3569.271429
6.614285714	3571.3
6.618367347	3573.328571
6.62244898	3575.357143
6.626530612	3577.385714
6.630612245	3579.414286
6.634693878	3581.442857
6.63877551	3583.471429
6.642857143	3585.5
6.646938776	3587.528571
6.650980392	3589.537255
6.654901961	3591.486275
6.658823529	3593.435294
6.662745098	3595.384314
6.666666667	3597.333333
6.670833333	3599.404167
6.675	3601.475
6.679166667	3603.545833
6.683168317	3605.534653
6.687128713	3607.50297
6.691089109	3609.471287
6.695049505	3611.439604
6.699009901	3613.407921
6.702970297	3615.376238
6.706930693	3617.344554
6.710891089	3619.312871
6.714851485	3621.281188
6.718811881	3623.249505
6.722916667	3625.289583
6.727083333	3627.360417
6.73125	3629.43125
6.735294118	3631.441176
6.739215686	3633.390196
6.743137255	3635.339216
6.747058824	3637.288235
6.751020408	3639.257143
6.755102041	3641.285714
6.759183673	3643.314286
6.763265306	3645.342857
6.767346939	3647.371429
6.771428571	3649.4
6.775510204	3651.428571
6.779591837	3653.457143
6.783673469	3655.485714
6.787755102	3657.514286
6.791836735	3659.542857
6.795918367	3661.571429
6.8	3663.6
6.803960396	3665.568317
6.807920792	3667.536634
6.811881188	3669.50495
6.815841584	3671.473267
6.81980198	3673.441584
6.823762376	3675.409901
6.827722772	3677.378218
6.831683168	3679.346535
6.835643564	3681.314851
6.83960396	3683.283168
6.84375	3685.34375
6.847916667	3687.414583
6.852	3689.444
6.856	3691.432
6.86	3693.42
6.864	3695.408
6.868	3697.396
6.872	3699.384
6.876	3701.372
6.88	3703.36
6.884	3705.348
6.888	3707.336
6.892	3709.324
6.896	3711.312
6.9	3713.3
6.904081633	3715.328571
6.908163265	3717.357143
6.912244898	3719.385714
6.916326531	3721.414286
6.920408163	3723.442857
6.924489796	3725.471429
6.928571429	3727.5
6.932653061	3729.528571
6.936633663	3731.506931
6.940594059	3733.475248
6.944554455	3735.443564
6.948514851	3737.411881
6.952475248	3739.380198
6.956435644	3741.348515
6.960416667	3743.327083
6.964583333	3745.397917
6.968627451	3747.407843
6.97254902	3749.356863
6.976470588	3751.305882
6.980392157	3753.254902
6.984313725	3755.203922
6.988235294	3757.152941
6.992156863	3759.101961
6.996078431	3761.05098
7	3763
7.004166667	3765.070833
7.008333333	3767.141667
7.0125	3769.2125
7.016666667	3771.283333
7.020833333	3773.354167
7.025	3775.425
7.029166667	3777.495833
7.033333333	3779.566667
7.037254902	3781.515686
7.041176471	3783.464706
7.045098039	3785.413725
7.049019608	3787.362745
7.053061224	3789.371429
7.057142857	3791.4
7.06122449	3793.428571
7.065306122	3795.457143
7.069306931	3797.445545
7.073267327	3799.413861
7.077227723	3801.382178
7.08125	3803.38125
7.085416667	3805.452083
7.089583333	3807.522917
7.09375	3809.59375
7.097916667	3811.664583
7.101960784	3813.67451
7.105882353	3815.623529
7.109803922	3817.572549
7.11372549	3819.521569
7.117647059	3821.470588
7.121568627	3823.419608
7.125490196	3825.368627
7.129411765	3827.317647
7.133333333	3829.266667
7.1375	3831.3375
7.141666667	3833.408333
7.145833333	3835.479167
7.15	3837.55
7.154	3839.538
7.158	3841.526
7.162	3843.514
7.166	3845.502
7.17	3847.49
7.174	3849.478
7.178	3851.466
7.182	3853.454
7.186	3855.442
7.19	3857.43
7.194	3859.418
7.198	3861.406
7.202	3863.394
7.206	3865.382
7.21	3867.37
7.214	3869.358
7.218	3871.346
7.222	3873.334
7.226	3875.322
7.23	3877.31
7.234	3879.298
7.238	3881.286
7.242	3883.274
7.246	3885.262
7.25	3887.25
7.254166667	3889.320833
7.258333333	3891.391667
7.2625	3893.4625
7.266666667	3895.533333
7.270588235	3897.482353
7.274509804	3899.431373
7.278431373	3901.380392
7.282352941	3903.329412
7.28627451	3905.278431
7.290196078	3907.227451
7.294117647	3909.176471
7.298039216	3911.12549
7.302083333	3913.135417
7.30625	3915.20625
7.310416667	3917.277083
7.314583333	3919.347917
7.31875	3921.41875
7.322772277	3923.417822
7.326732673	3925.386139
7.330693069	3927.354455
7.334693878	3929.342857
7.33877551	3931.371429
7.342857143	3933.4
7.346938776	3935.428571
7.350980392	3937.437255
7.354901961	3939.386275
7.358823529	3941.335294
7.362745098	3943.284314
7.366666667	3945.233333
7.370833333	3947.304167
7.375	3949.375
7.379166667	3951.445833
7.383333333	3953.516667
7.3875	3955.5875
7.391666667	3957.658333
7.395833333	3959.729167
7.4	3961.8
7.403921569	3963.74902
7.407843137	3965.698039
7.411764706	3967.647059
7.415686275	3969.596078
7.419607843	3971.545098
7.423529412	3973.494118
7.42745098	3975.443137
7.431372549	3977.392157
7.435416667	3979.402083
7.439583333	3981.472917
7.443564356	3983.451485
7.447524752	3985.419802
7.451485149	3987.388119
7.455445545	3989.356436
7.459405941	3991.324752
7.463366337	3993.293069
7.467346939	3995.271429
7.471428571	3997.3
7.475510204	3999.328571
7.479591837	4001.357143
7.483673469	4003.385714
7.487755102	4005.414286
7.491836735	4007.442857
7.495918367	4009.471429
7.5	4011.5
7.504	4013.488
7.508	4015.476
7.512	4017.464
7.516	4019.452
7.52	4021.44
7.524	4023.428
7.528	4025.416
7.532	4027.404
7.536	4029.392
7.54	4031.38
7.544	4033.368
7.548	4035.356
7.552083333	4037.385417
7.55625	4039.45625
7.56039604	4041.516832
7.564356436	4043.485149
7.568316832	4045.453465
7.572277228	4047.421782
7.576237624	4049.390099
7.58019802	4051.358416
7.584158416	4053.326733
7.588118812	4055.29505
7.592079208	4057.263366
7.596039604	4059.231683
7.6	4061.2
7.604081633	4063.228571
7.608163265	4065.257143
7.612244898	4067.285714
7.616326531	4069.314286
7.620408163	4071.342857
7.624489796	4073.371429
7.628571429	4075.4
7.632653061	4077.428571
7.636734694	4079.457143
7.640816327	4081.485714
7.644897959	4083.514286
7.648979592	4085.542857
7.652941176	4087.511765
7.656862745	4089.460784
7.660784314	4091.409804
7.664705882	4093.358824
7.66875	4095.36875
7.672916667	4097.439583
7.677083333	4099.510417
7.681188119	4101.550495
7.685148515	4103.518812
7.689108911	4105.487129
7.693069307	4107.455446
7.697029703	4109.423762
7.700990099	4111.392079
7.704950495	4113.360396
7.708910891	4115.328713
7.712871287	4117.29703
7.716831683	4119.265347
7.720833333	4121.254167
7.725	4123.325
7.729166667	4125.395833
7.733333333	4127.466667
7.737254902	4129.415686
7.741176471	4131.364706
7.745098039	4133.313725
7.749019608	4135.262745
7.753061224	4137.271429
7.757142857	4139.3
7.76122449	4141.328571
7.765306122	4143.357143
7.769387755	4145.385714
7.773469388	4147.414286
7.77755102	4149.442857
7.781632653	4151.471429
7.785714286	4153.5
7.789795918	4155.528571
7.793877551	4157.557143
7.797959184	4159.585714
7.801980198	4161.584158
7.805940594	4163.552475
7.80990099	4165.520792
7.813861386	4167.489109
7.817821782	4169.457426
7.821782178	4171.425743
7.825742574	4173.394059
7.82970297	4175.362376
7.833663366	4177.330693
7.837623762	4179.29901
7.841666667	4181.308333
7.845833333	4183.379167
7.85	4185.45
7.854	4187.438
7.858	4189.426
7.862	4191.414
7.866	4193.402
7.87	4195.39
7.874	4197.378
7.878	4199.366
7.882	4201.354
7.886	4203.342
7.89	4205.33
7.894	4207.318
7.898	4209.306
7.902040816	4211.314286
7.906122449	4213.342857
7.910204082	4215.371429
7.914285714	4217.4
7.918367347	4219.428571
7.92244898	4221.457143
7.926530612	4223.485714
7.930612245	4225.514286
7.934653465	4227.522772
7.938613861	4229.491089
7.942574257	4231.459406
7.946534653	4233.427723
7.95049505	4235.39604
7.954455446	4237.364356
7.958415842	4239.332673
7.9625	4241.3625
7.966666667	4243.433333
7.970588235	4245.382353
7.974509804	4247.331373
7.978431373	4249.280392
7.982352941	4251.229412
7.98627451	4253.178431
7.990196078	4255.127451
7.994117647	4257.076471
7.998039216	4259.02549
8.002083333	4261.035417
8.00625	4263.10625
8.010416667	4265.177083
8.014583333	4267.247917
8.01875	4269.31875
8.022916667	4271.389583
8.027083333	4273.460417
8.03125	4275.53125
8.035294118	4277.541176
8.039215686	4279.490196
8.043137255	4281.439216
8.047058824	4283.388235
8.051020408	4285.357143
8.055102041	4287.385714
8.059183673	4289.414286
8.063265306	4291.442857
8.067326733	4293.461386
8.071287129	4295.429703
8.075247525	4297.39802
8.079207921	4299.366337
8.083333333	4301.416667
8.0875	4303.4875
8.091666667	4305.558333
8.095833333	4307.629167
8.1	4309.7
8.103921569	4311.64902
8.107843137	4313.598039
8.111764706	4315.547059
8.115686275	4317.496078
8.119607843	4319.445098
8.123529412	4321.394118
8.12745098	4323.343137
8.131372549	4325.292157
8.135416667	4327.302083
8.139583333	4329.372917
8.14375	4331.44375
8.147916667	4333.514583
8.152	4335.544
8.156	4337.532
8.16	4339.52
8.164	4341.508
8.168	4343.496
8.172	4345.484
8.176	4347.472
8.18	4349.46
8.184	4351.448
8.188	4353.436
8.192	4355.424
8.196	4357.412
8.2	4359.4
8.204	4361.388
8.208	4363.376
8.212	4365.364
8.216	4367.352
8.22	4369.34
8.224	4371.328
8.228	4373.316
8.232	4375.304
8.236	4377.292
8.24	4379.28
8.244	4381.268
8.248	4383.256
8.252083333	4385.285417
8.25625	4387.35625
8.260416667	4389.427083
8.264583333	4391.497917
8.268627451	4393.507843
8.27254902	4395.456863
8.276470588	4397.405882
8.280392157	4399.354902
8.284313725	4401.303922
8.288235294	4403.252941
8.292156863	4405.201961
8.296078431	4407.15098
8.3	4409.1
8.304166667	4411.170833
8.308333333	4413.241667
8.3125	4415.3125
8.316666667	4417.383333
8.320792079	4419.433663
8.324752475	4421.40198
8.328712871	4423.370297
8.332673267	4425.338614
8.336734694	4427.357143
8.340816327	4429.385714
8.344897959	4431.414286
8.348979592	4433.442857
8.352941176	4435.411765
8.356862745	4437.360784
8.360784314	4439.309804
8.364705882	4441.258824
8.36875	4443.26875
8.372916667	4445.339583
8.377083333	4447.410417
8.38125	4449.48125
8.385416667	4451.552083
8.389583333	4453.622917
8.39375	4455.69375
8.397916667	4457.764583
8.401960784	4459.77451
8.405882353	4461.723529
8.409803922	4463.672549
8.41372549	4465.621569
8.417647059	4467.570588
8.421568627	4469.519608
8.425490196	4471.468627
8.429411765	4473.417647
8.433333333	4475.366667
8.4375	4477.4375
8.441584158	4479.467327
8.445544554	4481.435644
8.44950495	4483.40396
8.453465347	4485.372277
8.457425743	4487.340594
8.461386139	4489.308911
8.465346535	4491.277228
8.469387755	4493.285714
8.473469388	4495.314286
8.47755102	4497.342857
8.481632653	4499.371429
8.485714286	4501.4
8.489795918	4503.428571
8.493877551	4505.457143
8.497959184	4507.485714
8.502	4509.494
8.506	4511.482
8.51	4513.47
8.514	4515.458
8.518	4517.446
8.522	4519.434
8.526	4521.422
8.53	4523.41
8.534	4525.398
8.538	4527.386
8.542	4529.374
8.546	4531.362
8.55	4533.35
8.554166667	4535.420833
8.558333333	4537.491667
8.562376238	4539.50099
8.566336634	4541.469307
8.57029703	4543.437624
8.574257426	4545.405941
8.578217822	4547.374257
8.582178218	4549.342574
8.586138614	4551.310891
8.59009901	4553.279208
8.594059406	4555.247525
8.598019802	4557.215842
8.602040816	4559.214286
8.606122449	4561.242857
8.610204082	4563.271429
8.614285714	4565.3
8.618367347	4567.328571
8.62244898	4569.357143
8.626530612	4571.385714
8.630612245	4573.414286
8.634693878	4575.442857
8.63877551	4577.471429
8.642857143	4579.5
8.646938776	4581.528571
8.650980392	4583.537255
8.654901961	4585.486275
8.658823529	4587.435294
8.662745098	4589.384314
8.666666667	4591.333333
8.670833333	4593.404167
8.675	4595.475
8.679166667	4597.545833
8.683168317	4599.534653
8.687128713	4601.50297
8.691089109	4603.471287
8.695049505	4605.439604
8.699009901	4607.407921
8.702970297	4609.376238
8.706930693	4611.344554
8.710891089	4613.312871
8.714851485	4615.281188
8.718811881	4617.249505
8.722916667	4619.289583
8.727083333	4621.360417
8.73125	4623.43125
8.735294118	4625.441176
8.739215686	4627.390196
8.743137255	4629.339216
8.747058824	4631.288235
8.751020408	4633.257143
8.755102041	4635.285714
8.759183673	4637.314286
8.763265306	4639.342857
8.767346939	4641.371429
8.771428571	4643.4
8.775510204	4645.428571
8.779591837	4647.457143
8.783673469	4649.485714
8.787755102	4651.514286
8.791836735	4653.542857
8.795918367	4655.571429
8.8	4657.6
8.803960396	4659.568317
8.807920792	4661.536634
8.811881188	4663.50495
8.815841584	4665.473267
8.81980198	4667.441584
8.823762376	4669.409901
8.827722772	4671.378218
8.831683168	4673.346535
8.835643564	4675.314851
8.83960396	4677.283168
8.84375	4679.34375
8.847916667	4681.414583
8.852	4683.444
8.856	4685.432
8.86	4687.42
8.864	4689.408
8.868	4691.396
8.872	4693.384
8.876	4695.372
8.88	4697.36
8.884	4699.348
8.888	4701.336
8.892	4703.324
8.896	4705.312
8.9	4707.3
8.904081633	4709.328571
8.908163265	4711.357143
8.912244898	4713.385714
8.916326531	4715.414286
8.920408163	4717.442857
8.924489796	4719.471429
8.928571429	4721.5
8.932653061	4723.528571
8.936633663	4725.506931
8.940594059	4727.475248
8.944554455	4729.443564
8.948514851	4731.411881
8.952475248	4733.380198
8.956435644	4735.348515
8.960416667	4737.327083
8.964583333	4739.397917
8.968627451	4741.407843
8.97254902	4743.356863
8.976470588	4745.305882
8.980392157	4747.254902
8.984313725	4749.203922
8.988235294	4751.152941
8.992156863	4753.101961
8.996078431	4755.05098
9	4757
9.004166667	4759.070833
9.008333333	4761.141667
9.0125	4763.2125
9.016666667	4765.283333
9.020833333	4767.354167
9.025	4769.425
9.029166667	4771.495833
9.033333333	4773.566667
9.037254902	4775.515686
9.041176471	4777.464706
9.045098039	4779.413725
9.049019608	4781.362745
9.053061224	4783.371429
9.057142857	4785.4
9.06122449	4787.428571
9.065306122	4789.457143
9.069306931	4791.445545
9.073267327	4793.413861
9.077227723	4795.382178
9.08125	4797.38125
9.085416667	4799.452083
9.089583333	4801.522917
9.09375	4803.59375
9.097916667	4805.664583
9.101960784	4807.67451
9.105882353	4809.623529
9.109803922	4811.572549
9.11372549	4813.521569
9.117647059	4815.470588
9.121568627	4817.419608
9.125490196	4819.368627
9.129411765	4821.317647
9.133333333	4823.266667
9.1375	4825.3375
9.141666667	4827.408333
9.145833333	4829.479167
9.15	4831.55
9.154	4833.538
9.158	4835.526
9.162	4837.514
9.166	4839.502
9.17	4841.49
9.174	4843.478
9.178	4845.466
9.182	4847.454
9.186	4849.442
9.19	4851.43
9.194	4853.418
9.198	4855.406
9.202	4857.394
9.206	4859.382
9.21	4861.37
9.214	4863.358
9.218	4865.346
9.222	4867.334
9.226	4869.322
9.23	4871.31
9.234	4873.298
9.238	4875.286
9.242	4877.274
9.246	4879.262
9.25	4881.25
9.254166667	4883.320833
9.258333333	4885.391667
9.2625	4887.4625
9.266666667	4889.533333
9.270588235	4891.482353
9.274509804	4893.431373
9.278431373	4895.380392
9.282352941	4897.329412
9.28627451	4899.278431
9.290196078	4901.227451
9.294117647	4903.176471
9.298039216	4905.12549
9.302083333	4907.135417
9.30625	4909.20625
9.310416667	4911.277083
9.314583333	4913.347917
9.31875	4915.41875
9.322772277	4917.417822
9.326732673	4919.386139
9.330693069	4921.354455
9.334693878	4923.342857
9.33877551	4925.371429
9.342857143	4927.4
9.346938776	4929.428571
9.350980392	4931.437255
9.354901961	4933.386275
9.358823529	4935.335294
9.362745098	4937.284314
9.366666667	4939.233333
9.370833333	4941.304167
9.375	4943.375
9.379166667	4945.445833
9.383333333	4947.516667
9.3875	4949.5875
9.391666667	4951.658333
9.395833333	4953.729167
9.4	4955.8
9.403921569	4957.74902
9.407843137	4959.698039
9.411764706	4961.647059
9.415686275	4963.596078
9.419607843	4965.545098
9.423529412	4967.494118
9.42745098	4969.443137
9.431372549	4971.392157
9.435416667	4973.402083
9.439583333	4975.472917
9.443564356	4977.451485
9.447524752	4979.419802
9.451485149	4981.388119
9.455445545	4983.356436
9.459405941	4985.324752
9.463366337	4987.293069
9.467346939	4989.271429
9.471428571	4991.3
9.475510204	4993.328571
9.479591837	4995.357143
9.483673469	4997.385714
9.487755102	4999.414286
9.491836735	5001.442857
9.495918367	5003.471429
9.5	5005.5
9.504	5007.488
9.508	5009.476
9.512	5011.464
9.516	5013.452
9.52	5015.44
9.524	5017.428
9.528	5019.416
9.532	5021.404
9.536	5023.392
9.54	5025.38
9.544	5027.368
9.548	5029.356
9.552083333	5031.385417
9.55625	5033.45625
9.56039604	5035.516832
9.564356436	5037.485149
9.568316832	5039.453465
9.572277228	5041.421782
9.576237624	5043.390099
9.58019802	5045.358416
9.584158416	5047.326733
9.588118812	5049.29505
9.592079208	5051.263366
9.596039604	5053.231683
9.6	5055.2
9.604081633	5057.228571
9.608163265	5059.257143
9.612244898	5061.285714
9.616326531	5063.314286
9.620408163	5065.342857
9.624489796	5067.371429
9.628571429	5069.4
9.632653061	5071.428571
9.636734694	5073.457143
9.640816327	5075.485714
9.644897959	5077.514286
9.648979592	5079.542857
9.652941176	5081.511765
9.656862745	5083.460784
9.660784314	5085.409804
9.664705882	5087.358824
9.66875	5089.36875
9.672916667	5091.439583
9.677083333	5093.510417
9.681188119	5095.550495
9.685148515	5097.518812
9.689108911	5099.487129
9.693069307	5101.455446
9.697029703	5103.423762
9.700990099	5105.392079
9.704950495	5107.360396
9.708910891	5109.328713
9.712871287	5111.29703
9.716831683	5113.265347
9.720833333	5115.254167
9.725	5117.325
9.729166667	5119.395833
9.733333333	5121.466667
9.737254902	5123.415686
9.741176471	5125.364706
9.745098039	5127.313725
9.749019608	5129.262745
9.753061224	5131.271429
9.757142857	5133.3
9.76122449	5135.328571
9.765306122	5137.357143
9.769387755	5139.385714
9.773469388	5141.414286
9.77755102	5143.442857
9.781632653	5145.471429
9.785714286	5147.5
9.789795918	5149.528571
9.793877551	5151.557143
9.797959184	5153.585714
9.801980198	5155.584158
9.805940594	5157.552475
9.80990099	5159.520792
9.813861386	5161.489109
9.817821782	5163.457426
9.821782178	5165.425743
9.825742574	5167.394059
9.82970297	5169.362376
9.833663366	5171.330693
9.837623762	5173.29901
9.841666667	5175.308333
9.845833333	5177.379167
9.85	5179.45
9.854	5181.438
9.858	5183.426
9.862	5185.414
9.866	5187.402
9.87	5189.39
9.874	5191.378
9.878	5193.366
9.882	5195.354
9.886	5197.342
9.89	5199.33
9.894	5201.318
9.898	5203.306
9.902040816	5205.314286
9.906122449	5207.342857
9.910204082	5209.371429
9.914285714	5211.4
9.918367347	5213.428571
9.92244898	5215.457143
9.926530612	5217.485714
9.930612245	5219.514286
9.934653465	5221.522772
9.938613861	5223.491089
9.942574257	5225.459406
9.946534653	5227.427723
9.95049505	5229.39604
9.954455446	5231.364356
9.958415842	5233.332673
9.9625	5235.3625
9.966666667	5237.433333
9.970588235	5239.382353
9.974509804	5241.331373
9.978431373	5243.280392
9.982352941	5245.229412
9.98627451	5247.178431
9.990196078	5249.127451
9.994117647	5251.076471
9.998039216	5253.02549
10.00208333	5255.035417
10.00625	5257.10625
10.01041667	5259.177083
10.01458333	5261.247917
10.01875	5263.31875
10.02291667	5265.389583
10.02708333	5267.460417
10.03125	5269.53125
10.03529412	5271.541176
10.03921569	5273.490196
10.04313725	5275.439216
10.04705882	5277.388235
10.05102041	5279.357143
10.05510204	5281.385714
10.05918367	5283.414286
10.06326531	5285.442857
10.06732673	5287.461386
10.07128713	5289.429703
10.07524752	5291.39802
10.07920792	5293.366337
10.08333333	5295.416667
10.0875	5297.4875
10.09166667	5299.558333
10.09583333	5301.629167
10.1	5303.7
10.10392157	5305.64902
10.10784314	5307.598039
10.11176471	5309.547059
10.11568627	5311.496078
10.11960784	5313.445098
10.12352941	5315.394118
10.12745098	5317.343137
10.13137255	5319.292157
10.13541667	5321.302083
10.13958333	5323.372917
10.14375	5325.44375
10.14791667	5327.514583
10.152	5329.544
10.156	5331.532
10.16	5333.52
10.164	5335.508
10.168	5337.496
10.172	5339.484
10.176	5341.472
10.18	5343.46
10.184	5345.448
10.188	5347.436
10.192	5349.424
10.196	5351.412
10.2	5353.4
10.204	5355.388
10.208	5357.376
10.212	5359.364
10.216	5361.352
10.22	5363.34
10.224	5365.328
10.228	5367.316
10.232	5369.304
10.236	5371.292
10.24	5373.28
10.244	5375.268
10.248	5377.256
10.25208333	5379.285417
10.25625	5381.35625
10.26041667	5383.427083
10.26458333	5385.497917
10.26862745	5387.507843
10.27254902	5389.456863
10.27647059	5391.405882
10.28039216	5393.354902
10.28431373	5395.303922
10.28823529	5397.252941
10.29215686	5399.201961
10.29607843	5401.15098
10.3	5403.1
10.30416667	5405.170833
10.30833333	5407.241667
10.3125	5409.3125
10.31666667	5411.383333
10.32079208	5413.433663
10.32475248	5415.40198
10.32871287	5417.370297
10.33267327	5419.338614
10.33673469	5421.357143
10.34081633	5423.385714
10.34489796	5425.414286
10.34897959	5427.442857
10.35294118	5429.411765
10.35686275	5431.360784
10.36078431	5433.309804
10.36470588	5435.258824
10.36875	5437.26875
10.37291667	5439.339583
10.37708333	5441.410417
10.38125	5443.48125
10.38541667	5445.552083
10.38958333	5447.622917
10.39375	5449.69375
10.39791667	5451.764583
10.40196078	5453.77451
10.40588235	5455.723529
10.40980392	5457.672549
10.41372549	5459.621569
10.41764706	5461.570588
10.42156863	5463.519608
10.4254902	5465.468627
10.42941176	5467.417647
10.43333333	5469.366667
10.4375	5471.4375
10.44158416	5473.467327
10.44554455	5475.435644
10.44950495	5477.40396
10.45346535	5479.372277
10.45742574	5481.340594
10.46138614	5483.308911
10.46534653	5485.277228
10.46938776	5487.285714
10.47346939	5489.314286
10.47755102	5491.342857
10.48163265	5493.371429
10.48571429	5495.4
10.48979592	5497.428571
10.49387755	5499.457143
10.49795918	5501.485714
10.502	5503.494
10.506	5505.482
10.51	5507.47
10.514	5509.458
10.518	5511.446
10.522	5513.434
10.526	5515.422
10.53	5517.41
10.534	5519.398
10.538	5521.386
10.542	5523.374
10.546	5525.362
10.55	5527.35
10.55416667	5529.420833
10.55833333	5531.491667
10.56237624	5533.50099
10.56633663	5535.469307
10.57029703	5537.437624
10.57425743	5539.405941
10.57821782	5541.374257
10.58217822	5543.342574
10.58613861	5545.310891
10.59009901	5547.279208
10.59405941	5549.247525
10.5980198	5551.215842
10.60204082	5553.214286
10.60612245	5555.242857
10.61020408	5557.271429
10.61428571	5559.3
10.61836735	5561.328571
10.62244898	5563.357143
10.62653061	5565.385714
10.63061224	5567.414286
10.63469388	5569.442857
10.63877551	5571.471429
10.64285714	5573.5
10.64693878	5575.528571
10.65098039	5577.537255
10.65490196	5579.486275
10.65882353	5581.435294
10.6627451	5583.384314
10.66666667	5585.333333
10.67083333	5587.404167
10.675	5589.475
10.67916667	5591.545833
10.68316832	5593.534653
10.68712871	5595.50297
10.69108911	5597.471287
10.6950495	5599.439604
10.6990099	5601.407921
10.7029703	5603.376238
10.70693069	5605.344554
10.71089109	5607.312871
10.71485149	5609.281188
10.71881188	5611.249505
10.72291667	5613.289583
10.72708333	5615.360417
10.73125	5617.43125
10.73529412	5619.441176
10.73921569	5621.390196
10.74313725	5623.339216
10.74705882	5625.288235
10.75102041	5627.257143
10.75510204	5629.285714
10.75918367	5631.314286
10.76326531	5633.342857
10.76734694	5635.371429
10.77142857	5637.4
10.7755102	5639.428571
10.77959184	5641.457143
10.78367347	5643.485714
10.7877551	5645.514286
10.79183673	5647.542857
10.79591837	5649.571429
10.8	5651.6
10.8039604	5653.568317
10.80792079	5655.536634
10.81188119	5657.50495
10.81584158	5659.473267
10.81980198	5661.441584
10.82376238	5663.409901
10.82772277	5665.378218
10.83168317	5667.346535
10.83564356	5669.314851
10.83960396	5671.283168
10.84375	5673.34375
10.84791667	5675.414583
10.852	5677.444
10.856	5679.432
10.86	5681.42
10.864	5683.408
10.868	5685.396
10.872	5687.384
10.876	5689.372
10.88	5691.36
10.884	5693.348
10.888	5695.336
10.892	5697.324
10.896	5699.312
10.9	5701.3
10.90408163	5703.328571
10.90816327	5705.357143
10.9122449	5707.385714
10.91632653	5709.414286
10.92040816	5711.442857
10.9244898	5713.471429
10.92857143	5715.5
10.93265306	5717.528571
10.93663366	5719.506931
10.94059406	5721.475248
10.94455446	5723.443564
10.94851485	5725.411881
10.95247525	5727.380198
10.95643564	5729.348515
10.96041667	5731.327083
10.96458333	5733.397917
10.96862745	5735.407843
10.97254902	5737.356863
10.97647059	5739.305882
10.98039216	5741.254902
10.98431373	5743.203922
10.98823529	5745.152941
10.99215686	5747.101961
10.99607843	5749.05098
11	5751
11.00416667	5753.070833
11.00833333	5755.141667
11.0125	5757.2125
11.01666667	5759.283333
11.02083333	5761.354167
11.025	5763.425
11.02916667	5765.495833
11.03333333	5767.566667
11.0372549	5769.515686
11.04117647	5771.464706
11.04509804	5773.413725
11.04901961	5775.362745
11.05306122	5777.371429
11.05714286	5779.4
11.06122449	5781.428571
11.06530612	5783.457143
11.06930693	5785.445545
11.07326733	5787.413861
11.07722772	5789.382178
11.08125	5791.38125
11.08541667	5793.452083
11.08958333	5795.522917
11.09375	5797.59375
11.09791667	5799.664583
11.10196078	5801.67451
11.10588235	5803.623529
11.10980392	5805.572549
11.11372549	5807.521569
11.11764706	5809.470588
11.12156863	5811.419608
11.1254902	5813.368627
11.12941176	5815.317647
11.13333333	5817.266667
11.1375	5819.3375
11.14166667	5821.408333
11.14583333	5823.479167
11.15	5825.55
11.154	5827.538
11.158	5829.526
11.162	5831.514
11.166	5833.502
11.17	5835.49
11.174	5837.478
11.178	5839.466
11.182	5841.454
11.186	5843.442
11.19	5845.43
11.194	5847.418
11.198	5849.406
11.202	5851.394
11.206	5853.382
11.21	5855.37
11.214	5857.358
11.218	5859.346
11.222	5861.334
11.226	5863.322
11.23	5865.31
11.234	5867.298
11.238	5869.286
11.242	5871.274
11.246	5873.262
11.25	5875.25
11.25416667	5877.320833
11.25833333	5879.391667
11.2625	5881.4625
11.26666667	5883.533333
11.27058824	5885.482353
11.2745098	5887.431373
11.27843137	5889.380392
11.28235294	5891.329412
11.28627451	5893.278431
11.29019608	5895.227451
11.29411765	5897.176471
11.29803922	5899.12549
11.30208333	5901.135417
11.30625	5903.20625
11.31041667	5905.277083
11.31458333	5907.347917
11.31875	5909.41875
11.32277228	5911.417822
11.32673267	5913.386139
11.33069307	5915.354455
11.33469388	5917.342857
11.33877551	5919.371429
11.34285714	5921.4
11.34693878	5923.428571
11.35098039	5925.437255
11.35490196	5927.386275
11.35882353	5929.335294
11.3627451	5931.284314
11.36666667	5933.233333
11.37083333	5935.304167
11.375	5937.375
11.37916667	5939.445833
11.38333333	5941.516667
11.3875	5943.5875
11.39166667	5945.658333
11.39583333	5947.729167
11.4	5949.8
11.40392157	5951.74902
11.40784314	5953.698039
11.41176471	5955.647059
11.41568627	5957.596078
11.41960784	5959.545098
11.42352941	5961.494118
11.42745098	5963.443137
11.43137255	5965.392157
11.43541667	5967.402083
11.43958333	5969.472917
11.44356436	5971.451485
11.44752475	5973.419802
11.45148515	5975.388119
11.45544554	5977.356436
11.45940594	5979.324752
11.46336634	5981.293069
11.46734694	5983.271429
11.47142857	5985.3
11.4755102	5987.328571
11.47959184	5989.357143
11.48367347	5991.385714
11.4877551	5993.414286
11.49183673	5995.442857
11.49591837	5997.471429
11.5	5999.5
11.504	6001.488
11.508	6003.476
11.512	6005.464
11.516	6007.452
11.52	6009.44
11.524	6011.428
11.528	6013.416
11.532	6015.404
11.536	6017.392
11.54	6019.38
11.544	6021.368
11.548	6023.356
11.55208333	6025.385417
11.55625	6027.45625
11.56039604	6029.516832
11.56435644	6031.485149
11.56831683	6033.453465
11.57227723	6035.421782
11.57623762	6037.390099
11.58019802	6039.358416
11.58415842	6041.326733
11.58811881	6043.29505
11.59207921	6045.263366
11.5960396	6047.231683
11.6	6049.2
11.60408163	6051.228571
11.60816327	6053.257143
11.6122449	6055.285714
11.61632653	6057.314286
11.62040816	6059.342857
11.6244898	6061.371429
11.62857143	6063.4
11.63265306	6065.428571
11.63673469	6067.457143
11.64081633	6069.485714
11.64489796	6071.514286
11.64897959	6073.542857
11.65294118	6075.511765
11.65686275	6077.460784
11.66078431	6079.409804
11.66470588	6081.358824
11.66875	6083.36875
11.67291667	6085.439583
11.67708333	6087.510417
11.68118812	6089.550495
11.68514851	6091.518812
11.68910891	6093.487129
11.69306931	6095.455446
11.6970297	6097.423762
11.7009901	6099.392079
11.7049505	6101.360396
11.70891089	6103.328713
11.71287129	6105.29703
11.71683168	6107.265347
11.72083333	6109.254167
11.725	6111.325
11.72916667	6113.395833
11.73333333	6115.466667
11.7372549	6117.415686
11.74117647	6119.364706
11.74509804	6121.313725
11.74901961	6123.262745
11.75306122	6125.271429
11.75714286	6127.3
11.76122449	6129.328571
11.76530612	6131.357143
11.76938776	6133.385714
11.77346939	6135.414286
11.77755102	6137.442857
11.78163265	6139.471429
11.78571429	6141.5
11.78979592	6143.528571
11.79387755	6145.557143
11.79795918	6147.585714
11.8019802	6149.584158
11.80594059	6151.552475
11.80990099	6153.520792
11.81386139	6155.489109
11.81782178	6157.457426
11.82178218	6159.425743
11.82574257	6161.394059
11.82970297	6163.362376
11.83366337	6165.330693
11.83762376	6167.29901
11.84166667	6169.308333
11.84583333	6171.379167
11.85	6173.45
11.854	6175.438
11.858	6177.426
11.862	6179.414
11.866	6181.402
11.87	6183.39
11.874	6185.378
11.878	6187.366
11.882	6189.354
11.886	6191.342
11.89	6193.33
11.894	6195.318
11.898	6197.306
11.90204082	6199.314286
11.90612245	6201.342857
11.91020408	6203.371429
11.91428571	6205.4
11.91836735	6207.428571
11.92244898	6209.457143
11.92653061	6211.485714
11.93061224	6213.514286
11.93465347	6215.522772
11.93861386	6217.491089
11.94257426	6219.459406
11.94653465	6221.427723
11.95049505	6223.39604
11.95445545	6225.364356
11.95841584	6227.332673
11.9625	6229.3625
11.96666667	6231.433333
11.97058824	6233.382353
11.9745098	6235.331373
11.97843137	6237.280392
11.98235294	6239.229412
11.98627451	6241.178431
11.99019608	6243.127451
11.99411765	6245.076471
11.99803922	6247.02549
12.00208333	6249.035417
12.00625	6251.10625
12.01041667	6253.177083
12.01458333	6255.247917
12.01875	6257.31875
12.02291667	6259.389583
12.02708333	6261.460417
12.03125	6263.53125
12.03529412	6265.541176
12.03921569	6267.490196
12.04313725	6269.439216
12.04705882	6271.388235
12.05102041	6273.357143
12.05510204	6275.385714
12.05918367	6277.414286
12.06326531	6279.442857
12.06732673	6281.461386
12.07128713	6283.429703
12.07524752	6285.39802
12.07920792	6287.366337
12.08333333	6289.416667
12.0875	6291.4875
12.09166667	6293.558333
12.09583333	6295.629167
12.1	6297.7
12.10392157	6299.64902
12.10784314	6301.598039
12.11176471	6303.547059
12.11568627	6305.496078
12.11960784	6307.445098
12.12352941	6309.394118
12.12745098	6311.343137
12.13137255	6313.292157
12.13541667	6315.302083
12.13958333	6317.372917
12.14375	6319.44375
12.14791667	6321.514583
12.152	6323.544
12.156	6325.532
12.16	6327.52
12.164	6329.508
12.168	6331.496
12.172	6333.484
12.176	6335.472
12.18	6337.46
12.184	6339.448
12.188	6341.436
12.192	6343.424
12.196	6345.412
12.2	6347.4
12.204	6349.388
12.208	6351.376
12.212	6353.364
12.216	6355.352
12.22	6357.34
12.224	6359.328
12.228	6361.316
12.232	6363.304
12.236	6365.292
12.24	6367.28
12.244	6369.268
12.248	6371.256
12.25208333	6373.285417
12.25625	6375.35625
12.26041667	6377.427083
12.26458333	6379.497917
12.26862745	6381.507843
12.27254902	6383.456863
12.27647059	6385.405882
12.28039216	6387.354902
12.28431373	6389.303922
12.28823529	6391.252941
12.29215686	6393.201961
12.29607843	6395.15098
12.3	6397.1
12.30416667	6399.170833
12.30833333	6401.241667
12.3125	6403.3125
12.31666667	6405.383333
12.32079208	6407.433663
12.32475248	6409.40198
12.32871287	6411.370297
12.33267327	6413.338614
12.33673469	6415.357143
12.34081633	6417.385714
12.34489796	6419.414286
12.34897959	6421.442857
12.35294118	6423.411765
12.35686275	6425.360784
12.36078431	6427.309804
12.36470588	6429.258824
12.36875	6431.26875
12.37291667	6433.339583
12.37708333	6435.410417
12.38125	6437.48125
12.38541667	6439.552083
12.38958333	6441.622917
12.39375	6443.69375
12.39791667	6445.764583
12.40196078	6447.77451
12.40588235	6449.723529
12.40980392	6451.672549
12.41372549	6453.621569
12.41764706	6455.570588
12.42156863	6457.519608
12.4254902	6459.468627
12.42941176	6461.417647
12.43333333	6463.366667
12.4375	6465.4375
12.44158416	6467.467327
12.44554455	6469.435644
12.44950495	6471.40396
12.45346535	6473.372277
12.45742574	6475.340594
12.46138614	6477.308911
12.46534653	6479.277228
12.46938776	6481.285714
12.47346939	6483.314286
12.47755102	6485.342857
12.48163265	6487.371429
12.48571429	6489.4
12.48979592	6491.428571
12.49387755	6493.457143
12.49795918	6495.485714
12.502	6497.494
12.506	6499.482
12.51	6501.47
12.514	6503.458
12.518	6505.446
12.522	6507.434
12.526	6509.422
12.53	6511.41
12.534	6513.398
12.538	6515.386
12.542	6517.374
12.546	6519.362
12.55	6521.35
12.55416667	6523.420833
12.55833333	6525.491667
12.56237624	6527.50099
12.56633663	6529.469307
12.57029703	6531.437624
12.57425743	6533.405941
12.57821782	6535.374257
12.58217822	6537.342574
12.58613861	6539.310891
12.59009901	6541.279208
12.59405941	6543.247525
12.5980198	6545.215842
12.60204082	6547.214286
12.60612245	6549.242857
12.61020408	6551.271429
12.61428571	6553.3
12.61836735	6555.328571
12.62244898	6557.357143
12.62653061	6559.385714
12.63061224	6561.414286
12.63469388	6563.442857
12.63877551	6565.471429
12.64285714	6567.5
12.64693878	6569.528571
12.65098039	6571.537255
12.65490196	6573.486275
12.65882353	6575.435294
12.6627451	6577.384314
12.66666667	6579.333333
12.67083333	6581.404167
12.675	6583.475
12.67916667	6585.545833
12.68316832	6587.534653
12.68712871	6589.50297
12.69108911	6591.471287
12.6950495	6593.439604
12.6990099	6595.407921
12.7029703	6597.376238
12.70693069	6599.344554
12.71089109	6601.312871
12.71485149	6603.281188
12.71881188	6605.249505
12.72291667	6607.289583
12.72708333	6609.360417
12.73125	6611.43125
12.73529412	6613.441176
12.73921569	6615.390196
12.74313725	6617.339216
12.74705882	6619.288235
12.75102041	6621.257143
12.75510204	6623.285714
12.75918367	6625.314286
12.76326531	6627.342857
12.76734694	6629.371429
12.77142857	6631.4
12.7755102	6633.428571
12.77959184	6635.457143
12.78367347	6637.485714
12.7877551	6639.514286
12.79183673	6641.542857
12.79591837	6643.571429
12.8	6645.6
12.8039604	6647.568317
12.80792079	6649.536634
12.81188119	6651.50495
12.81584158	6653.473267
12.81980198	6655.441584
12.82376238	6657.409901
12.82772277	6659.378218
12.83168317	6661.346535
12.83564356	6663.314851
12.83960396	6665.283168
12.84375	6667.34375
12.84791667	6669.414583
12.852	6671.444
12.856	6673.432
12.86	6675.42
12.864	6677.408
12.868	6679.396
12.872	6681.384
12.876	6683.372
12.88	6685.36
12.884	6687.348
12.888	6689.336
12.892	6691.324
12.896	6693.312
12.9	6695.3
12.90408163	6697.328571
12.90816327	6699.357143
12.9122449	6701.385714
12.91632653	6703.414286
12.92040816	6705.442857
12.9244898	6707.471429
12.92857143	6709.5
12.93265306	6711.528571
12.93663366	6713.506931
12.94059406	6715.475248
12.94455446	6717.443564
12.94851485	6719.411881
12.95247525	6721.380198
12.95643564	6723.348515
12.96041667	6725.327083
12.96458333	6727.397917
12.96862745	6729.407843
12.97254902	6731.356863
12.97647059	6733.305882
12.98039216	6735.254902
12.98431373	6737.203922
12.98823529	6739.152941
12.99215686	6741.101961
12.99607843	6743.05098
13	6745
13.00416667	6747.070833
13.00833333	6749.141667
13.0125	6751.2125
13.01666667	6753.283333
13.02083333	6755.354167
13.025	6757.425
13.02916667	6759.495833
13.03333333	6761.566667
13.0372549	6763.515686
13.04117647	6765.464706
13.04509804	6767.413725
13.04901961	6769.362745
13.05306122	6771.371429
13.05714286	6773.4
13.06122449	6775.428571
13.06530612	6777.457143
13.06930693	6779.445545
13.07326733	6781.413861
13.07722772	6783.382178
13.08125	6785.38125
13.08541667	6787.452083
13.08958333	6789.522917
13.09375	6791.59375
13.09791667	6793.664583
13.10196078	6795.67451
13.10588235	6797.623529
13.10980392	6799.572549
13.11372549	6801.521569
13.11764706	6803.470588
13.12156863	6805.419608
13.1254902	6807.368627
13.12941176	6809.317647
13.13333333	6811.266667
13.1375	6813.3375
13.14166667	6815.408333
13.14583333	6817.479167
13.15	6819.55
13.154	6821.538
13.158	6823.526
13.162	6825.514
13.166	6827.502
13.17	6829.49
13.174	6831.478
13.178	6833.466
13.182	6835.454
13.186	6837.442
13.19	6839.43
13.194	6841.418
13.198	6843.406
13.202	6845.394
13.206	6847.382
13.21	6849.37
13.214	6851.358
13.218	6853.346
13.222	6855.334
13.226	6857.322
13.23	6859.31
13.234	6861.298
13.238	6863.286
13.242	6865.274
13.246	6867.262
13.25	6869.25
13.25416667	6871.320833
13.25833333	6873.391667
13.2625	6875.4625
13.26666667	6877.533333
13.27058824	6879.482353
13.2745098	6881.431373
13.27843137	6883.380392
13.28235294	6885.329412
13.28627451	6887.278431
13.29019608	6889.227451
13.29411765	6891.176471
13.29803922	6893.12549
13.30208333	6895.135417
13.30625	6897.20625
13.31041667	6899.277083
13.31458333	6901.347917
13.31875	6903.41875
13.32277228	6905.417822
13.32673267	6907.386139
13.33069307	6909.354455
13.33469388	6911.342857
13.33877551	6913.371429
13.34285714	6915.4
13.34693878	6917.428571
13.35098039	6919.437255
13.35490196	6921.386275
13.35882353	6923.335294
13.3627451	6925.284314
13.36666667	6927.233333
13.37083333	6929.304167
13.375	6931.375
13.37916667	6933.445833
13.38333333	6935.516667
13.3875	6937.5875
13.39166667	6939.658333
13.39583333	6941.729167
13.4	6943.8
13.40392157	6945.74902
13.40784314	6947.698039
13.41176471	6949.647059
13.41568627	6951.596078
13.41960784	6953.545098
13.42352941	6955.494118
13.42745098	6957.443137
13.43137255	6959.392157
13.43541667	6961.402083
13.43958333	6963.472917
13.44356436	6965.451485
13.44752475	6967.419802
13.45148515	6969.388119
13.45544554	6971.356436
13.45940594	6973.324752
13.46336634	6975.293069
13.46734694	6977.271429
13.47142857	6979.3
13.4755102	6981.328571
13.47959184	6983.357143
13.48367347	6985.385714
13.4877551	6987.414286
13.49183673	6989.442857
13.49591837	6991.471429
13.5	6993.5
13.504	6995.488
13.508	6997.476
13.512	6999.464
13.516	7001.452
13.52	7003.44
13.524	7005.428
13.528	7007.416
13.532	7009.404
13.536	7011.392
13.54	7013.38
13.544	7015.368
13.548	7017.356
13.55208333	7019.385417
13.55625	7021.45625
13.56039604	7023.516832
13.56435644	7025.485149
13.56831683	7027.453465
13.57227723	7029.421782
13.57623762	7031.390099
13.58019802	7033.358416
13.58415842	7035.326733
13.58811881	7037.29505
13.59207921	7039.263366
13.5960396	7041.231683
13.6	7043.2
13.60408163	7045.228571
13.60816327	7047.257143
13.6122449	7049.285714
13.61632653	7051.314286
13.62040816	7053.342857
13.6244898	7055.371429
13.62857143	7057.4
13.63265306	7059.428571
13.63673469	7061.457143
13.64081633	7063.485714
13.64489796	7065.514286
13.64897959	7067.542857
13.65294118	7069.511765
13.65686275	7071.460784
13.66078431	7073.409804
13.66470588	7075.358824
13.66875	7077.36875
13.67291667	7079.439583
13.67708333	7081.510417
13.68118812	7083.550495
13.68514851	7085.518812
13.68910891	7087.487129
13.69306931	7089.455446
13.6970297	7091.423762
13.7009901	7093.392079
13.7049505	7095.360396
13.70891089	7097.328713
13.71287129	7099.29703
13.71683168	7101.265347
13.72083333	7103.254167
13.725	7105.325
13.72916667	7107.395833
13.73333333	7109.466667
13.7372549	7111.415686
13.74117647	7113.364706
13.74509804	7115.313725
13.74901961	7117.262745
13.75306122	7119.271429
13.75714286	7121.3
13.76122449	7123.328571
13.76530612	7125.357143
13.76938776	7127.385714
13.77346939	7129.414286
13.77755102	7131.442857
13.78163265	7133.471429
13.78571429	7135.5
13.78979592	7137.528571
13.79387755	7139.557143
13.79795918	7141.585714
13.8019802	7143.584158
13.80594059	7145.552475
13.80990099	7147.520792
13.81386139	7149.489109
13.81782178	7151.457426
13.82178218	7153.425743
13.82574257	7155.394059
13.82970297	7157.362376
13.83366337	7159.330693
13.83762376	7161.29901
13.84166667	7163.308333
13.84583333	7165.379167
13.85	7167.45
13.854	7169.438
13.858	7171.426
13.862	7173.414
13.866	7175.402
13.87	7177.39
13.874	7179.378
13.878	7181.366
13.882	7183.354
13.886	7185.342
13.89	7187.33
13.894	7189.318
13.898	7191.306
13.90204082	7193.314286
13.90612245	7195.342857
13.91020408	7197.371429
13.91428571	7199.4
13.91836735	7201.428571
13.92244898	7203.457143
13.92653061	7205.485714
13.93061224	7207.514286
13.93465347	7209.522772
13.93861386	7211.491089
13.94257426	7213.459406
13.94653465	7215.427723
13.95049505	7217.39604
13.95445545	7219.364356
13.95841584	7221.332673
13.9625	7223.3625
13.96666667	7225.433333
13.97058824	7227.382353
13.9745098	7229.331373
13.97843137	7231.280392
13.98235294	7233.229412
13.98627451	7235.178431
13.99019608	7237.127451
13.99411765	7239.076471
13.99803922	7241.02549
14.00208333	7243.035417
14.00625	7245.10625
14.01041667	7247.177083
14.01458333	7249.247917
14.01875	7251.31875
14.02291667	7253.389583
14.02708333	7255.460417
14.03125	7257.53125
14.03529412	7259.541176
14.03921569	7261.490196
14.04313725	7263.439216
14.04705882	7265.388235
14.05102041	7267.357143
14.05510204	7269.385714
14.05918367	7271.414286
14.06326531	7273.442857
14.06732673	7275.461386
14.07128713	7277.429703
14.07524752	7279.39802
14.07920792	7281.366337
14.08333333	7283.416667
14.0875	7285.4875
14.09166667	7287.558333
14.09583333	7289.629167
14.1	7291.7
14.10392157	7293.64902
14.10784314	7295.598039
14.11176471	7297.547059
14.11568627	7299.496078
14.11960784	7301.445098
14.12352941	7303.394118
14.12745098	7305.343137
14.13137255	7307.292157
14.13541667	7309.302083
14.13958333	7311.372917
14.14375	7313.44375
14.14791667	7315.514583
14.152	7317.544
14.156	7319.532
14.16	7321.52
14.164	7323.508
14.168	7325.496
14.172	7327.484
14.176	7329.472
14.18	7331.46
14.184	7333.448
14.188	7335.436
14.192	7337.424
14.196	7339.412
14.2	7341.4
14.204	7343.388
14.208	7345.376
14.212	7347.364
14.216	7349.352
14.22	7351.34
14.224	7353.328
14.228	7355.316
14.232	7357.304
14.236	7359.292
14.24	7361.28
14.244	7363.268
14.248	7365.256
14.25208333	7367.285417
14.25625	7369.35625
14.26041667	7371.427083
14.26458333	7373.497917
14.26862745	7375.507843
14.27254902	7377.456863
14.27647059	7379.405882
14.28039216	7381.354902
14.28431373	7383.303922
14.28823529	7385.252941
14.29215686	7387.201961
14.29607843	7389.15098
14.3	7391.1
14.30416667	7393.170833
14.30833333	7395.241667
14.3125	7397.3125
14.31666667	7399.383333
14.32079208	7401.433663
14.32475248	7403.40198
14.32871287	7405.370297
14.33267327	7407.338614
14.33673469	7409.357143
14.34081633	7411.385714
14.34489796	7413.414286
14.34897959	7415.442857
14.35294118	7417.411765
14.35686275	7419.360784
14.36078431	7421.309804
14.36470588	7423.258824
14.36875	7425.26875
14.37291667	7427.339583
14.37708333	7429.410417
14.38125	7431.48125
14.38541667	7433.552083
14.38958333	7435.622917
14.39375	7437.69375
14.39791667	7439.764583
14.40196078	7441.77451
14.40588235	7443.723529
14.40980392	7445.672549
14.41372549	7447.621569
14.41764706	7449.570588
14.42156863	7451.519608
14.4254902	7453.468627
14.42941176	7455.417647
14.43333333	7457.366667
14.4375	7459.4375
14.44158416	7461.467327
14.44554455	7463.435644
14.44950495	7465.40396
14.45346535	7467.372277
14.45742574	7469.340594
14.46138614	7471.308911
14.46534653	7473.277228
14.46938776	7475.285714
14.47346939	7477.314286
14.47755102	7479.342857
14.48163265	7481.371429
14.48571429	7483.4
14.48979592	7485.428571
14.49387755	7487.457143
14.49795918	7489.485714
14.502	7491.494
14.506	7493.482
14.51	7495.47
14.514	7497.458
14.518	7499.446
14.522	7501.434
14.526	7503.422
14.53	7505.41
14.534	7507.398
14.538	7509.386
14.542	7511.374
14.546	7513.362
14.55	7515.35
14.55416667	7517.420833
14.55833333	7519.491667
14.56237624	7521.50099
14.56633663	7523.469307
14.57029703	7525.437624
14.57425743	7527.405941
14.57821782	7529.374257
14.58217822	7531.342574
14.58613861	7533.310891
14.59009901	7535.279208
14.59405941	7537.247525
14.5980198	7539.215842
14.60204082	7541.214286
14.60612245	7543.242857
14.61020408	7545.271429
14.61428571	7547.3
14.61836735	7549.328571
14.62244898	7551.357143
14.62653061	7553.385714
14.63061224	7555.414286
14.63469388	7557.442857
14.63877551	7559.471429
14.64285714	7561.5
14.64693878	7563.528571
14.65098039	7565.537255
14.65490196	7567.486275
14.65882353	7569.435294
14.6627451	7571.384314
14.66666667	7573.333333
14.67083333	7575.404167
14.675	7577.475
14.67916667	7579.545833
14.68316832	7581.534653
14.68712871	7583.50297
14.69108911	7585.471287
14.6950495	7587.439604
14.6990099	7589.407921
14.7029703	7591.376238
14.70693069	7593.344554
14.71089109	7595.312871
14.71485149	7597.281188
14.71881188	7599.249505
14.72291667	7601.289583
14.72708333	7603.360417
14.73125	7605.43125
14.73529412	7607.441176
14.73921569	7609.390196
14.74313725	7611.339216
14.74705882	7613.288235
14.75102041	7615.257143
14.75510204	7617.285714
14.75918367	7619.314286
14.76326531	7621.342857
14.76734694	7623.371429
14.77142857	7625.4
14.7755102	7627.428571
14.77959184	7629.457143
14.78367347	7631.485714
14.7877551	7633.514286
14.79183673	7635.542857
14.79591837	7637.571429
14.8	7639.6
14.8039604	7641.568317
14.80792079	7643.536634
14.81188119	7645.50495
14.81584158	7647.473267
14.81980198	7649.441584
14.82376238	7651.409901
14.82772277	7653.378218
14.83168317	7655.346535
14.83564356	7657.314851
14.83960396	7659.283168
14.84375	7661.34375
14.84791667	7663.414583
14.852	7665.444
14.856	7667.432
14.86	7669.42
14.864	7671.408
14.868	7673.396
14.872	7675.384
14.876	7677.372
14.88	7679.36
14.884	7681.348
14.888	7683.336
14.892	7685.324
14.896	7687.312
14.9	7689.3
14.90408163	7691.328571
14.90816327	7693.357143
14.9122449	7695.385714
14.91632653	7697.414286
14.92040816	7699.442857
14.9244898	7701.471429
14.92857143	7703.5
14.93265306	7705.528571
14.93663366	7707.506931
14.94059406	7709.475248
14.94455446	7711.443564
14.94851485	7713.411881
14.95247525	7715.380198
14.95643564	7717.348515
14.96041667	7719.327083
14.96458333	7721.397917
14.96862745	7723.407843
14.97254902	7725.356863
14.97647059	7727.305882
14.98039216	7729.254902
14.98431373	7731.203922
14.98823529	7733.152941
14.99215686	7735.101961
14.99607843	7737.05098
15	7739
15.00416667	7741.070833
15.00833333	7743.141667
15.0125	7745.2125
15.01666667	7747.283333
15.02083333	7749.354167
15.025	7751.425
15.02916667	7753.495833
15.03333333	7755.566667
15.0372549	7757.515686
15.04117647	7759.464706
15.04509804	7761.413725
15.04901961	7763.362745
15.05306122	7765.371429
15.05714286	7767.4
15.06122449	7769.428571
15.06530612	7771.457143
15.06930693	7773.445545
15.07326733	7775.413861
15.07722772	7777.382178
15.08125	7779.38125
15.08541667	7781.452083
15.08958333	7783.522917
15.09375	7785.59375
15.09791667	7787.664583
15.10196078	7789.67451
15.10588235	7791.623529
15.10980392	7793.572549
15.11372549	7795.521569
15.11764706	7797.470588
15.12156863	7799.419608
15.1254902	7801.368627
15.12941176	7803.317647
15.13333333	7805.266667
15.1375	7807.3375
15.14166667	7809.408333
15.14583333	7811.479167
15.15	7813.55
15.154	7815.538
15.158	7817.526
15.162	7819.514
15.166	7821.502
15.17	7823.49
15.174	7825.478
15.178	7827.466
15.182	7829.454
15.186	7831.442
15.19	7833.43
15.194	7835.418
15.198	7837.406
15.202	7839.394
15.206	7841.382
15.21	7843.37
15.214	7845.358
15.218	7847.346
15.222	7849.334
15.226	7851.322
15.23	7853.31
15.234	7855.298
15.238	7857.286
15.242	7859.274
15.246	7861.262
15.25	7863.25
15.25416667	7865.320833
15.25833333	7867.391667
15.2625	7869.4625
15.26666667	7871.533333
15.27058824	7873.482353
15.2745098	7875.431373
15.27843137	7877.380392
15.28235294	7879.329412
15.28627451	7881.278431
15.29019608	7883.227451
15.29411765	7885.176471
15.29803922	7887.12549
15.30208333	7889.135417
15.30625	7891.20625
15.31041667	7893.277083
15.31458333	7895.347917
15.31875	7897.41875
15.32277228	7899.417822
15.32673267	7901.386139
15.33069307	7903.354455
15.33469388	7905.342857
15.33877551	7907.371429
15.34285714	7909.4
15.34693878	7911.428571
15.35098039	7913.437255
15.35490196	7915.386275
15.35882353	7917.335294
15.3627451	7919.284314
15.36666667	7921.233333
15.37083333	7923.304167
15.375	7925.375
15.37916667	7927.445833
15.38333333	7929.516667
15.3875	7931.5875
15.39166667	7933.658333
15.39583333	7935.729167
15.4	7937.8
15.40392157	7939.74902
15.40784314	7941.698039
15.41176471	7943.647059
15.41568627	7945.596078
15.41960784	7947.545098
15.42352941	7949.494118
15.42745098	7951.443137
15.43137255	7953.392157
15.43541667	7955.402083
15.43958333	7957.472917
15.44356436	7959.451485
15.44752475	7961.419802
15.45148515	7963.388119
15.45544554	7965.356436
15.45940594	7967.324752
15.46336634	7969.293069
15.46734694	7971.271429
15.47142857	7973.3
15.4755102	7975.328571
15.47959184	7977.357143
15.48367347	7979.385714
15.4877551	7981.414286
15.49183673	7983.442857
15.49591837	7985.471429
15.5	7987.5
15.504	7989.488
15.508	7991.476
15.512	7993.464
15.516	7995.452
15.52	7997.44
15.524	7999.428
15.528	8001.416
15.532	8003.404
15.536	8005.392
15.54	8007.38
15.544	8009.368
15.548	8011.356
15.55208333	8013.385417
15.55625	8015.45625
15.56039604	8017.516832
15.56435644	8019.485149
15.56831683	8021.453465
15.57227723	8023.421782
15.57623762	8025.390099
15.58019802	8027.358416
15.58415842	8029.326733
15.58811881	8031.29505
15.59207921	8033.263366
15.5960396	8035.231683
15.6	8037.2
15.60408163	8039.228571
15.60816327	8041.257143
15.6122449	8043.285714
15.61632653	8045.314286
15.62040816	8047.342857
15.6244898	8049.371429
15.62857143	8051.4
15.63265306	8053.428571
15.63673469	8055.457143
15.64081633	8057.485714
15.64489796	8059.514286
15.64897959	8061.542857
15.65294118	8063.511765
15.65686275	8065.460784
15.66078431	8067.409804
15.66470588	8069.358824
15.66875	8071.36875
15.67291667	8073.439583
15.67708333	8075.510417
15.68118812	8077.550495
15.68514851	8079.518812
15.68910891	8081.487129
15.69306931	8083.455446
15.6970297	8085.423762
15.7009901	8087.392079
15.7049505	8089.360396
15.70891089	8091.328713
15.71287129	8093.29703
15.71683168	8095.265347
15.72083333	8097.254167
15.725	8099.325
15.72916667	8101.395833
15.73333333	8103.466667
15.7372549	8105.415686
15.74117647	8107.364706
15.74509804	8109.313725
15.74901961	8111.262745
15.75306122	8113.271429
15.75714286	8115.3
15.76122449	8117.328571
15.76530612	8119.357143
15.76938776	8121.385714
15.77346939	8123.414286
15.77755102	8125.442857
15.78163265	8127.471429
15.78571429	8129.5
15.78979592	8131.528571
15.79387755	8133.557143
15.79795918	8135.585714
15.8019802	8137.584158
15.80594059	8139.552475
15.80990099	8141.520792
15.81386139	8143.489109
15.81782178	8145.457426
15.82178218	8147.425743
15.82574257	8149.394059
15.82970297	8151.362376
15.83366337	8153.330693
15.83762376	8155.29901
15.84166667	8157.308333
15.84583333	8159.379167
15.85	8161.45
15.854	8163.438
15.858	8165.426
15.862	8167.414
15.866	8169.402
15.87	8171.39
15.874	8173.378
15.878	8175.366
15.882	8177.354
15.886	8179.342
15.89	8181.33
15.894	8183.318
15.898	8185.306
15.90204082	8187.314286
15.90612245	8189.342857
15.91020408	8191.371429
15.91428571	8193.4
15.91836735	8195.428571
15.92244898	8197.457143
15.92653061	8199.485714
15.93061224	8201.514286
15.93465347	8203.522772
15.93861386	8205.491089
15.94257426	8207.459406
15.94653465	8209.427723
15.95049505	8211.39604
15.95445545	8213.364356
15.95841584	8215.332673
15.9625	8217.3625
15.96666667	8219.433333
15.97058824	8221.382353
15.9745098	8223.331373
15.97843137	8225.280392
15.98235294	8227.229412
15.98627451	8229.178431
15.99019608	8231.127451
15.99411765	8233.076471
15.99803922	8235.02549
16.00208333	8237.035417
16.00625	8239.10625
16.01041667	8241.177083
16.01458333	8243.247917
16.01875	8245.31875
16.02291667	8247.389583
16.02708333	8249.460417
16.03125	8251.53125
16.03529412	8253.541176
16.03921569	8255.490196
16.04313725	8257.439216
16.04705882	8259.388235
16.05102041	8261.357143
16.05510204	8263.385714
16.05918367	8265.414286
16.06326531	8267.442857
16.06732673	8269.461386
16.07128713	8271.429703
16.07524752	8273.39802
16.07920792	8275.366337
16.08333333	8277.416667
16.0875	8279.4875
16.09166667	8281.558333
16.09583333	8283.629167
16.1	8285.7
16.10392157	8287.64902
16.10784314	8289.598039
16.11176471	8291.547059
16.11568627	8293.496078
16.11960784	8295.445098
16.12352941	8297.394118
16.12745098	8299.343137
16.13137255	8301.292157
16.13541667	8303.302083
16.13958333	8305.372917
16.14375	8307.44375
16.14791667	8309.514583
16.152	8311.544
16.156	8313.532
16.16	8315.52
16.164	8317.508
16.168	8319.496
16.172	8321.484
16.176	8323.472
16.18	8325.46
16.184	8327.448
16.188	8329.436
16.192	8331.424
16.196	8333.412
16.2	8335.4
16.204	8337.388
16.208	8339.376
16.212	8341.364
16.216	8343.352
16.22	8345.34
16.224	8347.328
16.228	8349.316
16.232	8351.304
16.236	8353.292
16.24	8355.28
16.244	8357.268
16.248	8359.256
16.25208333	8361.285417
16.25625	8363.35625
16.26041667	8365.427083
16.26458333	8367.497917
16.26862745	8369.507843
16.27254902	8371.456863
16.27647059	8373.405882
16.28039216	8375.354902
16.28431373	8377.303922
16.28823529	8379.252941
16.29215686	8381.201961
16.29607843	8383.15098
16.3	8385.1
16.30416667	8387.170833
16.30833333	8389.241667
16.3125	8391.3125
16.31666667	8393.383333
16.32079208	8395.433663
16.32475248	8397.40198
16.32871287	8399.370297
16.33267327	8401.338614
16.33673469	8403.357143
16.34081633	8405.385714
16.34489796	8407.414286
16.34897959	8409.442857
16.35294118	8411.411765
16.35686275	8413.360784
16.36078431	8415.309804
16.36470588	8417.258824
16.36875	8419.26875
16.37291667	8421.339583
16.37708333	8423.410417
16.38125	8425.48125
16.38541667	8427.552083
16.38958333	8429.622917
16.39375	8431.69375
16.39791667	8433.764583
16.40196078	8435.77451
16.40588235	8437.723529
16.40980392	8439.672549
16.41372549	8441.621569
16.41764706	8443.570588
16.42156863	8445.519608
16.4254902	8447.468627
16.42941176	8449.417647
16.43333333	8451.366667
16.4375	8453.4375
16.44158416	8455.467327
16.44554455	8457.435644
16.44950495	8459.40396
16.45346535	8461.372277
16.45742574	8463.340594
16.46138614	8465.308911
16.46534653	8467.277228
16.46938776	8469.285714
16.47346939	8471.314286
16.47755102	8473.342857
16.48163265	8475.371429
16.48571429	8477.4
16.48979592	8479.428571
16.49387755	8481.457143
16.49795918	8483.485714
16.502	8485.494
16.506	8487.482
16.51	8489.47
16.514	8491.458
16.518	8493.446
16.522	8495.434
16.526	8497.422
16.53	8499.41
16.534	8501.398
16.538	8503.386
16.542	8505.374
16.546	8507.362
16.55	8509.35
16.55416667	8511.420833
16.55833333	8513.491667
16.56237624	8515.50099
16.56633663	8517.469307
16.57029703	8519.437624
16.57425743	8521.405941
16.57821782	8523.374257
16.58217822	8525.342574
16.58613861	8527.310891
16.59009901	8529.279208
16.59405941	8531.247525
16.5980198	8533.215842
16.60204082	8535.214286
16.60612245	8537.242857
16.61020408	8539.271429
16.61428571	8541.3
16.61836735	8543.328571
16.62244898	8545.357143
16.62653061	8547.385714
16.63061224	8549.414286
16.63469388	8551.442857
16.63877551	8553.471429
16.64285714	8555.5
16.64693878	8557.528571
16.65098039	8559.537255
16.65490196	8561.486275
16.65882353	8563.435294
16.6627451	8565.384314
16.66666667	8567.333333
16.67083333	8569.404167
16.675	8571.475
16.67916667	8573.545833
16.68316832	8575.534653
16.68712871	8577.50297
16.69108911	8579.471287
16.6950495	8581.439604
16.6990099	8583.407921
16.7029703	8585.376238
16.70693069	8587.344554
16.71089109	8589.312871
16.71485149	8591.281188
16.71881188	8593.249505
16.72291667	8595.289583
16.72708333	8597.360417
16.73125	8599.43125
16.73529412	8601.441176
16.73921569	8603.390196
16.74313725	8605.339216
16.74705882	8607.288235
16.75102041	8609.257143
16.75510204	8611.285714
16.75918367	8613.314286
16.76326531	8615.342857
16.76734694	8617.371429
16.77142857	8619.4
16.7755102	8621.428571
16.77959184	8623.457143
16.78367347	8625.485714
16.7877551	8627.514286
16.79183673	8629.542857
16.79591837	8631.571429
16.8	8633.6
16.8039604	8635.568317
16.80792079	8637.536634
16.81188119	8639.50495
16.81584158	8641.473267
16.81980198	8643.441584
16.82376238	8645.409901
16.82772277	8647.378218
16.83168317	8649.346535
16.83564356	8651.314851
16.83960396	8653.283168
16.84375	8655.34375
16.84791667	8657.414583
16.852	8659.444
16.856	8661.432
16.86	8663.42
16.864	8665.408
16.868	8667.396
16.872	8669.384
16.876	8671.372
16.88	8673.36
16.884	8675.348
16.888	8677.336
16.892	8679.324
16.896	8681.312
16.9	8683.3
16.90408163	8685.328571
16.90816327	8687.357143
16.9122449	8689.385714
16.91632653	8691.414286
16.92040816	8693.442857
16.9244898	8695.471429
16.92857143	8697.5
16.93265306	8699.528571
16.93663366	8701.506931
16.94059406	8703.475248
16.94455446	8705.443564
16.94851485	8707.411881
16.95247525	8709.380198
16.95643564	8711.348515
16.96041667	8713.327083
16.96458333	8715.397917
16.96862745	8717.407843
16.97254902	8719.356863
16.97647059	8721.305882
16.98039216	8723.254902
16.98431373	8725.203922
16.98823529	8727.152941
16.99215686	8729.101961
16.99607843	8731.05098
17	8733
17.00416667	8735.070833
17.00833333	8737.141667
17.0125	8739.2125
17.01666667	8741.283333
17.02083333	8743.354167
17.025	8745.425
17.02916667	8747.495833
17.03333333	8749.566667
17.0372549	8751.515686
17.04117647	8753.464706
17.04509804	8755.413725
17.04901961	8757.362745
17.05306122	8759.371429
17.05714286	8761.4
17.06122449	8763.428571
17.06530612	8765.457143
17.06930693	8767.445545
17.07326733	8769.413861
17.07722772	8771.382178
17.08125	8773.38125
17.08541667	8775.452083
17.08958333	8777.522917
17.09375	8779.59375
17.09791667	8781.664583
17.10196078	8783.67451
17.10588235	8785.623529
17.10980392	8787.572549
17.11372549	8789.521569
17.11764706	8791.470588
17.12156863	8793.419608
17.1254902	8795.368627
17.12941176	8797.317647
17.13333333	8799.266667
17.1375	8801.3375
17.14166667	8803.408333
17.14583333	8805.479167
17.15	8807.55
17.154	8809.538
17.158	8811.526
17.162	8813.514
17.166	8815.502
17.17	8817.49
17.174	8819.478
17.178	8821.466
17.182	8823.454
17.186	8825.442
17.19	8827.43
17.194	8829.418
17.198	8831.406
17.202	8833.394
17.206	8835.382
17.21	8837.37
17.214	8839.358
17.218	8841.346
17.222	8843.334
17.226	8845.322
17.23	8847.31
17.234	8849.298
17.238	8851.286
17.242	8853.274
17.246	8855.262
17.25	8857.25
17.25416667	8859.320833
17.25833333	8861.391667
17.2625	8863.4625
17.26666667	8865.533333
17.27058824	8867.482353
17.2745098	8869.431373
17.27843137	8871.380392
17.28235294	8873.329412
17.28627451	8875.278431
17.29019608	8877.227451
17.29411765	8879.176471
17.29803922	8881.12549
17.30208333	8883.135417
17.30625	8885.20625
17.31041667	8887.277083
17.31458333	8889.347917
17.31875	8891.41875
17.32277228	8893.417822
17.32673267	8895.386139
17.33069307	8897.354455
17.33469388	8899.342857
17.33877551	8901.371429
17.34285714	8903.4
17.34693878	8905.428571
17.35098039	8907.437255
17.35490196	8909.386275
17.35882353	8911.335294
17.3627451	8913.284314
17.36666667	8915.233333
17.37083333	8917.304167
17.375	8919.375
17.37916667	8921.445833
17.38333333	8923.516667
17.3875	8925.5875
17.39166667	8927.658333
17.39583333	8929.729167
17.4	8931.8
17.40392157	8933.74902
17.40784314	8935.698039
17.41176471	8937.647059
17.41568627	8939.596078
17.41960784	8941.545098
17.42352941	8943.494118
17.42745098	8945.443137
17.43137255	8947.392157
17.43541667	8949.402083
17.43958333	8951.472917
17.44356436	8953.451485
17.44752475	8955.419802
17.45148515	8957.388119
17.45544554	8959.356436
17.45940594	8961.324752
17.46336634	8963.293069
17.46734694	8965.271429
17.47142857	8967.3
17.4755102	8969.328571
17.47959184	8971.357143
17.48367347	8973.385714
17.4877551	8975.414286
17.49183673	8977.442857
17.49591837	8979.471429
17.5	8981.5
17.504	8983.488
17.508	8985.476
17.512	8987.464
17.516	8989.452
17.52	8991.44
17.524	8993.428
17.528	8995.416
17.532	8997.404
17.536	8999.392
17.54	9001.38
17.544	9003.368
17.548	9005.356
17.55208333	9007.385417
17.55625	9009.45625
17.56039604	9011.516832
17.56435644	9013.485149
17.56831683	9015.453465
17.57227723	9017.421782
17.57623762	9019.390099
17.58019802	9021.358416
17.58415842	9023.326733
17.58811881	9025.29505
17.59207921	9027.263366
17.5960396	9029.231683
17.6	9031.2
17.60408163	9033.228571
17.60816327	9035.257143
17.6122449	9037.285714
17.61632653	9039.314286
17.62040816	9041.342857
17.6244898	9043.371429
17.62857143	9045.4
17.63265306	9047.428571
17.63673469	9049.457143
17.64081633	9051.485714
17.64489796	9053.514286
17.64897959	9055.542857
17.65294118	9057.511765
17.65686275	9059.460784
17.66078431	9061.409804
17.66470588	9063.358824
17.66875	9065.36875
17.67291667	9067.439583
17.67708333	9069.510417
17.68118812	9071.550495
17.68514851	9073.518812
17.68910891	9075.487129
17.69306931	9077.455446
17.6970297	9079.423762
17.7009901	9081.392079
17.7049505	9083.360396
17.70891089	9085.328713
17.71287129	9087.29703
17.71683168	9089.265347
17.72083333	9091.254167
17.725	9093.325
17.72916667	9095.395833
17.73333333	9097.466667
17.7372549	9099.415686
17.74117647	9101.364706
17.74509804	9103.313725
17.74901961	9105.262745
17.75306122	9107.271429
17.75714286	9109.3
17.76122449	9111.328571
17.76530612	9113.357143
17.76938776	9115.385714
17.77346939	9117.414286
17.77755102	9119.442857
17.78163265	9121.471429
17.78571429	9123.5
17.78979592	9125.528571
17.79387755	9127.557143
17.79795918	9129.585714
17.8019802	9131.584158
17.80594059	9133.552475
17.80990099	9135.520792
17.81386139	9137.489109
17.81782178	9139.457426
17.82178218	9141.425743
17.82574257	9143.394059
17.82970297	9145.362376
17.83366337	9147.330693
17.83762376	9149.29901
17.84166667	9151.308333
17.84583333	9153.379167
17.85	9155.45
17.854	9157.438
17.858	9159.426
17.862	9161.414
17.866	9163.402
17.87	9165.39
17.874	9167.378
17.878	9169.366
17.882	9171.354
17.886	9173.342
17.89	9175.33
17.894	9177.318
17.898	9179.306
17.90204082	9181.314286
17.90612245	9183.342857
17.91020408	9185.371429
17.91428571	9187.4
17.91836735	9189.428571
17.92244898	9191.457143
17.92653061	9193.485714
17.93061224	9195.514286
17.93465347	9197.522772
17.93861386	9199.491089
17.94257426	9201.459406
17.94653465	9203.427723
17.95049505	9205.39604
17.95445545	9207.364356
17.95841584	9209.332673
17.9625	9211.3625
17.96666667	9213.433333
17.97058824	9215.382353
17.9745098	9217.331373
17.97843137	9219.280392
17.98235294	9221.229412
17.98627451	9223.178431
17.99019608	9225.127451
17.99411765	9227.076471
17.99803922	9229.02549
18.00208333	9231.035417
18.00625	9233.10625
18.01041667	9235.177083
18.01458333	9237.247917
18.01875	9239.31875
18.02291667	9241.389583
18.02708333	9243.460417
18.03125	9245.53125
18.03529412	9247.541176
18.03921569	9249.490196
18.04313725	9251.439216
18.04705882	9253.388235
18.05102041	9255.357143
18.05510204	9257.385714
18.05918367	9259.414286
18.06326531	9261.442857
18.06732673	9263.461386
18.07128713	9265.429703
18.07524752	9267.39802
18.07920792	9269.366337
18.08333333	9271.416667
18.0875	9273.4875
18.09166667	9275.558333
18.09583333	9277.629167
18.1	9279.7
18.10392157	9281.64902
18.10784314	9283.598039
18.11176471	9285.547059
18.11568627	9287.496078
18.11960784	9289.445098
18.12352941	9291.394118
18.12745098	9293.343137
18.13137255	9295.292157
18.13541667	9297.302083
18.13958333	9299.372917
18.14375	9301.44375
18.14791667	9303.514583
18.152	9305.544
18.156	9307.532
18.16	9309.52
18.164	9311.508
18.168	9313.496
18.172	9315.484
18.176	9317.472
18.18	9319.46
18.184	9321.448
18.188	9323.436
18.192	9325.424
18.196	9327.412
18.2	9329.4
18.204	9331.388
18.208	9333.376
18.212	9335.364
18.216	9337.352
18.22	9339.34
18.224	9341.328
18.228	9343.316
18.232	9345.304
18.236	9347.292
18.24	9349.28
18.244	9351.268
18.248	9353.256
18.25208333	9355.285417
18.25625	9357.35625
18.26041667	9359.427083
18.26458333	9361.497917
18.26862745	9363.507843
18.27254902	9365.456863
18.27647059	9367.405882
18.28039216	9369.354902
18.28431373	9371.303922
18.28823529	9373.252941
18.29215686	9375.201961
18.29607843	9377.15098
18.3	9379.1
18.30416667	9381.170833
18.30833333	9383.241667
18.3125	9385.3125
18.31666667	9387.383333
18.32079208	9389.433663
18.32475248	9391.40198
18.32871287	9393.370297
18.33267327	9395.338614
18.33673469	9397.357143
18.34081633	9399.385714
18.34489796	9401.414286
18.34897959	9403.442857
18.35294118	9405.411765
18.35686275	9407.360784
18.36078431	9409.309804
18.36470588	9411.258824
18.36875	9413.26875
18.37291667	9415.339583
18.37708333	9417.410417
18.38125	9419.48125
18.38541667	9421.552083
18.38958333	9423.622917
18.39375	9425.69375
18.39791667	9427.764583
18.40196078	9429.77451
18.40588235	9431.723529
18.40980392	9433.672549
18.41372549	9435.621569
18.41764706	9437.570588
18.42156863	9439.519608
18.4254902	9441.468627
18.42941176	9443.417647
18.43333333	9445.366667
18.4375	9447.4375
18.44158416	9449.467327
18.44554455	9451.435644
18.44950495	9453.40396
18.45346535	9455.372277
18.45742574	9457.340594
18.46138614	9459.308911
18.46534653	9461.277228
18.46938776	9463.285714
18.47346939	9465.314286
18.47755102	9467.342857
18.48163265	9469.371429
18.48571429	9471.4
18.48979592	9473.428571
18.49387755	9475.457143
18.49795918	9477.485714
18.502	9479.494
18.506	9481.482
18.51	9483.47
18.514	9485.458
18.518	9487.446
18.522	9489.434
18.526	9491.422
18.53	9493.41
18.534	9495.398
18.538	9497.386
18.542	9499.374
18.546	9501.362
18.55	9503.35
18.55416667	9505.420833
18.55833333	9507.491667
18.56237624	9509.50099
18.56633663	9511.469307
18.57029703	9513.437624
18.57425743	9515.405941
18.57821782	9517.374257
18.58217822	9519.342574
18.58613861	9521.310891
18.59009901	9523.279208
18.59405941	9525.247525
18.5980198	9527.215842
18.60204082	9529.214286
18.60612245	9531.242857
18.61020408	9533.271429
18.61428571	9535.3
18.61836735	9537.328571
18.62244898	9539.357143
18.62653061	9541.385714
18.63061224	9543.414286
18.63469388	9545.442857
18.63877551	9547.471429
18.64285714	9549.5
18.64693878	9551.528571
18.65098039	9553.537255
18.65490196	9555.486275
18.65882353	9557.435294
18.6627451	9559.384314
18.66666667	9561.333333
18.67083333	9563.404167
18.675	9565.475
18.67916667	9567.545833
18.68316832	9569.534653
18.68712871	9571.50297
18.69108911	9573.471287
18.6950495	9575.439604
18.6990099	9577.407921
18.7029703	9579.376238
18.70693069	9581.344554
18.71089109	9583.312871
18.71485149	9585.281188
18.71881188	9587.249505
18.72291667	9589.289583
18.72708333	9591.360417
18.73125	9593.43125
18.73529412	9595.441176
18.73921569	9597.390196
18.74313725	9599.339216
18.74705882	9601.288235
18.75102041	9603.257143
18.75510204	9605.285714
18.75918367	9607.314286
18.76326531	9609.342857
18.76734694	9611.371429
18.77142857	9613.4
18.7755102	9615.428571
18.77959184	9617.457143
18.78367347	9619.485714
18.7877551	9621.514286
18.79183673	9623.542857
18.79591837	9625.571429
18.8	9627.6
18.8039604	9629.568317
18.80792079	9631.536634
18.81188119	9633.50495
18.81584158	9635.473267
18.81980198	9637.441584
18.82376238	9639.409901
18.82772277	9641.378218
18.83168317	9643.346535
18.83564356	9645.314851
18.83960396	9647.283168
18.84375	9649.34375
18.84791667	9651.414583
18.852	9653.444
18.856	9655.432
18.86	9657.42
18.864	9659.408
18.868	9661.396
18.872	9663.384
18.876	9665.372
18.88	9667.36
18.884	9669.348
18.888	9671.336
18.892	9673.324
18.896	9675.312
18.9	9677.3
18.90408163	9679.328571
18.90816327	9681.357143
18.9122449	9683.385714
18.91632653	9685.414286
18.92040816	9687.442857
18.9244898	9689.471429
18.92857143	9691.5
18.93265306	9693.528571
18.93663366	9695.506931
18.94059406	9697.475248
18.94455446	9699.443564
18.94851485	9701.411881
18.95247525	9703.380198
18.95643564	9705.348515
18.96041667	9707.327083
18.96458333	9709.397917
18.96862745	9711.407843
18.97254902	9713.356863
18.97647059	9715.305882
18.98039216	9717.254902
18.98431373	9719.203922
18.98823529	9721.152941
18.99215686	9723.101961
18.99607843	9725.05098
19	9727
19.00416667	9729.070833
19.00833333	9731.141667
19.0125	9733.2125
19.01666667	9735.283333
19.02083333	9737.354167
19.025	9739.425
19.02916667	9741.495833
19.03333333	9743.566667
19.0372549	9745.515686
19.04117647	9747.464706
19.04509804	9749.413725
19.04901961	9751.362745
19.05306122	9753.371429
19.05714286	9755.4
19.06122449	9757.428571
19.06530612	9759.457143
19.06930693	9761.445545
19.07326733	9763.413861
19.07722772	9765.382178
19.08125	9767.38125
19.08541667	9769.452083
19.08958333	9771.522917
19.09375	9773.59375
19.09791667	9775.664583
19.10196078	9777.67451
19.10588235	9779.623529
19.10980392	9781.572549
19.11372549	9783.521569
19.11764706	9785.470588
19.12156863	9787.419608
19.1254902	9789.368627
19.12941176	9791.317647
19.13333333	9793.266667
19.1375	9795.3375
19.14166667	9797.408333
19.14583333	9799.479167
19.15	9801.55
19.154	9803.538
19.158	9805.526
19.162	9807.514
19.166	9809.502
19.17	9811.49
19.174	9813.478
19.178	9815.466
19.182	9817.454
19.186	9819.442
19.19	9821.43
19.194	9823.418
19.198	9825.406
19.202	9827.394
19.206	9829.382
19.21	9831.37
19.214	9833.358
19.218	9835.346
19.222	9837.334
19.226	9839.322
19.23	9841.31
19.234	9843.298
19.238	9845.286
19.242	9847.274
19.246	9849.262
19.25	9851.25
19.25416667	9853.320833
19.25833333	9855.391667
19.2625	9857.4625
19.26666667	9859.533333
19.27058824	9861.482353
19.2745098	9863.431373
19.27843137	9865.380392
19.28235294	9867.329412
19.28627451	9869.278431
19.29019608	9871.227451
19.29411765	9873.176471
19.29803922	9875.12549
19.30208333	9877.135417
19.30625	9879.20625
19.31041667	9881.277083
19.31458333	9883.347917
19.31875	9885.41875
19.32277228	9887.417822
19.32673267	9889.386139
19.33069307	9891.354455
19.33469388	9893.342857
19.33877551	9895.371429
19.34285714	9897.4
19.34693878	9899.428571
19.35098039	9901.437255
19.35490196	9903.386275
19.35882353	9905.335294
19.3627451	9907.284314
19.36666667	9909.233333
19.37083333	9911.304167
19.375	9913.375
19.37916667	9915.445833
19.38333333	9917.516667
19.3875	9919.5875
19.39166667	9921.658333
19.39583333	9923.729167
19.4	9925.8
19.40392157	9927.74902
19.40784314	9929.698039
19.41176471	9931.647059
19.41568627	9933.596078
19.41960784	9935.545098
19.42352941	9937.494118
19.42745098	9939.443137
19.43137255	9941.392157
19.43541667	9943.402083
19.43958333	9945.472917
19.44356436	9947.451485
19.44752475	9949.419802
19.45148515	9951.388119
19.45544554	9953.356436
19.45940594	9955.324752
19.46336634	9957.293069
19.46734694	9959.271429
19.47142857	9961.3
19.4755102	9963.328571
19.47959184	9965.357143
19.48367347	9967.385714
19.4877551	9969.414286
19.49183673	9971.442857
19.49591837	9973.471429
19.5	9975.5
19.504	9977.488
19.508	9979.476
19.512	9981.464
19.516	9983.452
19.52	9985.44
19.524	9987.428
19.528	9989.416
19.532	9991.404
19.536	9993.392
19.54	9995.38
19.544	9997.368
19.548	9999.356
19.55208333	10001.38542
19.55625	10003.45625
19.56039604	10005.51683
19.56435644	10007.48515
19.56831683	10009.45347
19.57227723	10011.42178
19.57623762	10013.3901
19.58019802	10015.35842
19.58415842	10017.32673
19.58811881	10019.29505
19.59207921	10021.26337
19.5960396	10023.23168
19.6	10025.2
19.60408163	10027.22857
19.60816327	10029.25714
19.6122449	10031.28571
19.61632653	10033.31429
19.62040816	10035.34286
19.6244898	10037.37143
19.62857143	10039.4
19.63265306	10041.42857
19.63673469	10043.45714
19.64081633	10045.48571
19.64489796	10047.51429
19.64897959	10049.54286
19.65294118	10051.51176
19.65686275	10053.46078
19.66078431	10055.4098
19.66470588	10057.35882
19.66875	10059.36875
19.67291667	10061.43958
19.67708333	10063.51042
19.68118812	10065.5505
19.68514851	10067.51881
19.68910891	10069.48713
19.69306931	10071.45545
19.6970297	10073.42376
19.7009901	10075.39208
19.7049505	10077.3604
19.70891089	10079.32871
19.71287129	10081.29703
19.71683168	10083.26535
19.72083333	10085.25417
19.725	10087.325
19.72916667	10089.39583
19.73333333	10091.46667
19.7372549	10093.41569
19.74117647	10095.36471
19.74509804	10097.31373
19.74901961	10099.26275
19.75306122	10101.27143
19.75714286	10103.3
19.76122449	10105.32857
19.76530612	10107.35714
19.76938776	10109.38571
19.77346939	10111.41429
19.77755102	10113.44286
19.78163265	10115.47143
19.78571429	10117.5
19.78979592	10119.52857
19.79387755	10121.55714
19.79795918	10123.58571
19.8019802	10125.58416
19.80594059	10127.55248
19.80990099	10129.52079
19.81386139	10131.48911
19.81782178	10133.45743
19.82178218	10135.42574
19.82574257	10137.39406
19.82970297	10139.36238
19.83366337	10141.33069
19.83762376	10143.29901
19.84166667	10145.30833
19.84583333	10147.37917
19.85	10149.45
19.854	10151.438
19.858	10153.426
19.862	10155.414
19.866	10157.402
19.87	10159.39
19.874	10161.378
19.878	10163.366
19.882	10165.354
19.886	10167.342
19.89	10169.33
19.894	10171.318
19.898	10173.306
19.90204082	10175.31429
19.90612245	10177.34286
19.91020408	10179.37143
19.91428571	10181.4
19.91836735	10183.42857
19.92244898	10185.45714
19.92653061	10187.48571
19.93061224	10189.51429
19.93465347	10191.52277
19.93861386	10193.49109
19.94257426	10195.45941
19.94653465	10197.42772
19.95049505	10199.39604
19.95445545	10201.36436
19.95841584	10203.33267
19.9625	10205.3625
19.96666667	10207.43333
19.97058824	10209.38235
19.9745098	10211.33137
19.97843137	10213.28039
19.98235294	10215.22941
19.98627451	10217.17843
19.99019608	10219.12745
19.99411765	10221.07647
19.99803922	10223.02549

